Curvature effects on the structure of near-wall turbulence

The interaction between near-wall turbulence and wall curvature is described for the incompressible flow in a plane channel with a small concave-convex-concave bump on the bottom wall, with height comparable to the wall-normal location of the main turbulent structures. The analysis starts from a database generated by a direct numerical simulation and hinges upon the anisotropic generalised Kolmogorov equations, i.e. the exact budget equations for the second-order structure function tensor. The influence of the bump on the wall cycle and on the energy production, redistribution and transfers is described in the physical and scale spaces. Over the upstream side of the bump, the energy drained from the mean flow to sustain the streamwise fluctuations decreases, and the streaks of high and low streamwise velocity weaken and are stretched spanwise. After the bump tip, instead, the production of streamwise fluctuations grows and the streaks intensify, progressively recovering their characteristic spanwise scale. The wall-normal fluctuations, and thus the quasi-streamwise vortices, are sustained by the mean flow over the upstream side of the bump, while energy flows from the vertical fluctuations to the mean field over the downstream side. On the concave portion of the upstream side, the near-wall fluctuations form structures of spanwise velocity which are consistent with Taylor-G\"ortler vortices at an early stage of development. Their evolution is described by analysing the scale-space pressure-strain term. A schematic description of the bump flow is presented, in which various regions are identified according to the signs of curvature and streamwise pressure gradient.

==> data/A_mag_ale.txt <==
   16.15    -0.01
   16.15     0.21


==> data/A_rzmax_ale.txt <==
   16.15    -0.01
   16.15     0.41


==> data/A_ymax_ale.txt <==
   16.15    -0.01
   16.15     0.31


==> data/B_mag_ale.txt <==
   16.704    -0.01
   16.704     0.21


==> data/B_rzmax_ale.txt <==
   16.704    -0.01
   16.704     0.41


==> data/B_ymax_ale.txt <==
   16.704    -0.01
   16.704     0.31


==> data/C_mag_ale.txt <==
   18.37    -0.01
   18.37     0.21


==> data/C_rzmax_ale.txt <==
   18.37    -0.01
   18.37     0.41


==> data/C_ymax_ale.txt <==
   18.37    -0.01
   18.37     0.31


==> data/retau_higher.txt <==
14.95426941	200.640564
14.97884083 200.7156067
15.0034132 200.7876587
15.02798462 200.8533783
15.05255604 200.917099
15.07712746 200.9788055
15.10169983 201.04039
15.12627125 201.1008453
15.15084267 201.1587067
15.17541409 201.218399
15.19998646 201.2804108
15.22455788 201.3516541
15.2491293 201.42659
15.27370167 201.5045776
15.29827309 201.585907
15.32284451 201.6717224
15.34741592 201.7639923
15.3719883 201.8643646
15.39655972 201.9734955
15.42113113 202.0922699
15.44570255 202.218811
15.47027493 202.3514709
15.49484634 202.4874268
15.51941776 202.6238861
15.54398918 202.7565155
15.56856155 202.883606
15.59313297 203.0056763
15.61770439 203.1235962
15.64227581 203.238327
15.66684818 203.3509369
15.6914196 203.4622803
15.71599102 203.572464
15.74056244 203.6807098
15.76513481 203.785614
15.78970623 203.8856964
15.81427765 203.9799042
15.83884907 204.0678406
15.86342144 204.1490784
15.88799286 204.2223969
15.91256428 204.2867126
15.9371357 204.3430328
15.96170807 204.3945312
15.98627949 204.4446259
16.01085091 204.4955292
16.03542328 204.5489655
16.05999374 204.6069641
16.08456612 204.6713715
16.10913849 204.7424164
16.13370895 204.8175049
16.15828133 204.8915405
16.1828537 204.9589233
16.20742416 205.015976
16.23199654 205.0617523
16.256567 205.0964661
16.28113937 205.1197205
16.30571175 205.130249
16.33028221 205.1270905
16.35485458 205.1107178
16.37942696 205.0831604
16.40399742 205.0471954
16.42856979 205.0048218
16.45314026 204.9567108
16.47771263 204.9024658
16.502285 204.8412323
16.52685547 204.7720947
16.55142784 204.6945343
16.57600021 204.6095428
16.60057068 204.5201111
16.62514305 204.4296722
16.64971352 204.3399353
16.67428589 204.2506714
16.69885826 204.161087
16.72342873 204.0711975
16.7480011 203.9814148
16.77257347 203.8917542
16.79714394 203.801239
16.82171631 203.7077179
16.84628677 203.6086121
16.87085915 203.5017853
16.89543152 203.3853149
16.92000198 203.2566528
16.94457436 203.1125488
16.96914673 202.9511108
16.99371719 202.773407
17.01828957 202.5832977
17.04286003 202.3862152
17.0674324 202.1874695
17.09200478 201.9910889
17.11657524 201.7989197
17.14114761 201.6111755
17.16571999 201.4275055
17.19029045 201.2474823
17.21486282 201.0710602
17.2394352 200.8995819
17.26400566 200.7362976
17.28857803 200.5840607
17.3131485 200.4422913
17.33772087 200.3058014
17.36229324 200.1668549
17.38686371 200.0180054
17.41143608 199.8539581
17.43600845 199.6716614
17.46057892 199.4706116
17.48515129 199.2534485
17.50972176 199.0256805
17.53429413 198.7930298
17.5588665 198.5590515
17.58343697 198.3251343
17.60800934 198.0919037
17.63258171 197.8602295
17.65715218 197.6307983
17.68172455 197.4040375
17.70629501 197.1800842
17.73086739 196.9587097
17.75543976 196.740097
17.78001022 196.5251617
17.8045826 196.3148651
17.82915497 196.1095428
17.85372543 195.9091034
17.87829781 195.7141876
17.90286827 195.5269623
17.92744064 195.350174
17.95201302 195.184494
17.97658348 195.0277557
18.00115585 194.8779602
18.02572823 194.7335052
18.05029869 194.5928345
18.07487106 194.4543152
18.09944344 194.3171997
18.1240139 194.1809692
18.14858627 194.0458984
18.17315674 193.9137421
18.19772911 193.7865601
18.22230148 193.6663818
18.24687195 193.5544586
18.27144432 193.452713
18.29601669 193.3605499
18.32058716 193.2767487
18.34515953 193.200119
18.36973 193.1295013
18.39430237 193.0634766
18.41887474 193.0008392
18.44344521 192.9414978
18.46801758 192.8864288
18.49258995 192.8357391
18.51716042 192.7892761
18.54173279 192.7449646
18.56630325 192.7002106
18.59087563 192.6531525
18.615448 192.6034393
18.64001846 192.5516968
18.66459084 192.4982758
18.68916321 192.4449158
18.71373367 192.3937531
18.73830605 192.3475647
18.76287651 192.309021
18.78744888 192.2774811
18.81202126 192.2514801
18.83659172 192.2294312
18.86116409 192.2104645
18.88573647 192.1940308
18.91030693 192.1789093
18.9348793 192.1625671
18.95945168 192.1420898
18.98402214 192.1159363
19.00859451 192.0838928
19.03316498 192.0467834
19.05773735 192.0072937
19.08230972 191.9695435
19.10688019 191.9378967
19.13145256 191.9167786
19.15602493 191.9091797
19.1805954 191.9157715
19.20516777 191.9349365
19.22973824 191.9661713
19.25431061 192.0044403
19.27888298 192.0461426
19.30345345 192.0879059
19.32802582 192.1265869
19.35259819 192.1573029
19.37716866 192.183197
19.40174103 192.2051239
19.42631149 192.2236786
19.45088387 192.2403107
19.47545624 192.258255
19.5000267 192.2783508
19.52459908 192.3053589
19.54917145 192.3384399
19.57374191 192.3757324
19.59831429 192.418396
19.62288475 192.460556
19.64745712 192.5012512
19.6720295 192.5339966
19.69659996 192.5598145
19.72117233 192.5801697
19.74574471 192.5930176
19.77031517 192.6059875
19.79488754 192.6201019
19.81945801 192.6473999
19.84403038 192.6820984
19.86860275 192.7536926
19.89317322 192.8340454
19.91774559 192.9399719
19.94231796 193.0473022
19.96688843 193.1565399
19.9914608 193.252655
20.01603317 193.3404388
20.04060364 193.4056702
20.06517601 193.4651947
20.08974648 193.5030975
20.11431885 193.5393372
20.13889122 193.5691223
20.16346169 193.6024323
20.18803406 193.6420593
20.21260643 193.6932831
20.2371769 193.7542419
20.26174927 193.8299713
20.28631973 193.9111328
20.31089211 194.0029907
20.33546448 194.0963593
20.36003494 194.1942749
20.38460732 194.2920227
20.40917969 194.3892822
20.43375015 194.4797363
20.45832253 194.5627136
20.48289299 194.6247559
20.50746536 194.6761475
20.53203773 194.6976166
20.5566082 194.713089
20.58118057 194.7106628
20.60575294 194.70961
20.63032341 194.7134094
20.65489578 194.7262726
20.67946625 194.7522736
20.70403862 194.7916718
20.72861099 194.8402252
20.75318146 194.8973694
20.77775383 194.9569244
20.8023262 195.0127563
20.82689667 195.0667725
20.85146904 195.1114502
20.87604141 195.1547546
20.90061188 195.1953735
20.92518425 195.2415314
20.94975471 195.2926331
20.97432709 195.357193
20.99889946 195.4271698
21.02346992 195.5095062
21.0480423 195.5932312
21.07261467 195.6770477
21.09718513 195.7579193
21.12175751 195.8309479
21.14632797 195.8974609
21.17090034 195.9562988
21.19547272 196.006134
21.22004318 196.0510254
21.24461555 196.0845642
21.26918793 196.1155701
21.29375839 196.1331635
21.31833076 196.148056
21.34290123 196.1523438
21.3674736 196.153595
21.39204597 196.1500854
21.41661644 196.1491394
21.44118881 196.1500702
21.46576118 196.1635132
21.49033165 196.1808319
21.51490402 196.217865
21.53947449 196.2581024
21.56404686 196.312088
21.58861923 196.3678131
21.6131897 196.4271393
21.63776207 196.4842377
21.66233444 196.5391541
21.68690491 196.587265
21.71147728 196.6324158
21.73604774 196.6691589
21.76062012 196.7046509
21.78519249 196.7385101
21.80976295 196.7752228
21.83433533 196.820282
21.8589077 196.8716888
21.88347816 196.9311676
21.90805054 196.9911652
21.93262291 197.0514832
21.95719337 197.0970459
21.98176575 197.1392212
22.00633621 197.1536865
22.03090858 197.1634216
22.05548096 197.1525574
22.08005142 197.1362457
22.10462379 197.1107483


==> data/retau_lower.txt <==
0.0981747704	197.628159
0.137444679	197.588573
0.176714587	197.579306
0.215984495	197.599732
0.255254403	197.64204
0.294524311	197.694885
0.333794219	197.746165
0.373064128	197.798303
0.412334036	197.864096
0.451603944	197.943801
0.490873852	198.016698
0.53014376	198.060563
0.569413668	198.071017
0.608683577	198.060937
0.647953485	198.043291
0.687223393	198.015523
0.726493301	197.97289
0.765763209	197.929487
0.805033117	197.912631
0.844303026	197.941315
0.883572934	198.020347
0.922842842	198.140883
0.96211275	198.268651
1.00138266	198.350567
1.04065257	198.351622
1.07992247	198.28285
1.11919238	198.184317
1.15846229	198.092063
1.1977322	198.021201
1.23700211	197.966109
1.27627202	197.914152
1.31554192	197.86289
1.35481183	197.820563
1.39408174	197.790466
1.43335165	197.765424
1.47262156	197.733095
1.51189146	197.690119
1.55116137	197.650688
1.59043128	197.633049
1.62970119	197.64628
1.6689711	197.68924
1.70824101	197.751043
1.74751091	197.810677
1.78678082	197.844227
1.82605073	197.841631
1.86532064	197.815834
1.90459055	197.791931
1.94386045	197.790774
1.98313036	197.821597
2.02240027	197.878868
2.06167018	197.944211
2.10094009	197.997763
2.14021	198.028294
2.1794799	198.03173
2.21874981	198.00273
2.25801972	197.938642
2.29728963	197.855453
2.33655954	197.781329
2.37582944	197.73037
2.41509935	197.698582
2.45436926	197.677041
2.49363917	197.655712
2.53290908	197.625424
2.57217899	197.589341
2.61144889	197.562793
2.6507188	197.5524
2.68998871	197.548856
2.72925862	197.551896
2.76852853	197.582418
2.80779843	197.653377
2.84706834	197.754073
2.88633825	197.862886
2.92560816	197.956082
2.96487807	198.019232
3.00414797	198.061996
3.04341788	198.103367
3.08268779	198.144469
3.1219577	198.171584
3.16122761	198.177121
3.20049752	198.168494
3.23976742	198.159719
3.27903733	198.162598
3.31830724	198.172357
3.35757715	198.164002
3.39684706	198.119055
3.43611696	198.04546
3.47538687	197.966996
3.51465678	197.890287
3.55392669	197.793286
3.5931966	197.659675
3.63246651	197.506947
3.67173641	197.369447
3.71100632	197.268815
3.75027623	197.206954
3.78954614	197.178481
3.82881605	197.177697
3.86808595	197.192026
3.90735586	197.20605
3.94662577	197.216172
3.98589568	197.229447
4.02516559	197.250182
4.0644355	197.276213
4.1037054	197.302518
4.14297531	197.324844
4.18224522	197.345867
4.22151513	197.379239
4.26078504	197.437971
4.30005494	197.519251
4.33932485	197.6095
4.37859476	197.696099
4.41786467	197.768155
4.45713458	197.811493
4.49640449	197.814754
4.53567439	197.774083
4.5749443	197.700559
4.61421421	197.634463
4.65348412	197.620529
4.69275403	197.665904
4.73202393	197.731645
4.77129384	197.768288
4.81056375	197.750274
4.84983366	197.681155
4.88910357	197.58042
4.92837348	197.469116
4.96764338	197.368481
5.00691329	197.306464
5.0461832	197.316998
5.08545311	197.417142
5.12472302	197.582398
5.16399292	197.754439
5.20326283	197.874924
5.24253274	197.918324
5.28180265	197.894669
5.32107256	197.828417
5.36034247	197.737876
5.39961237	197.630623
5.43888228	197.512837
5.47815219	197.396082
5.5174221	197.296954
5.55669201	197.232743
5.59596191	197.208852
5.63523182	197.214022
5.67450173	197.238837
5.71377164	197.285451
5.75304155	197.347289
5.79231146	197.403827
5.83158136	197.442448
5.87085127	197.467025
5.91012118	197.485554
5.94939109	197.493691
5.988661	197.478725
6.0279309	197.440996
6.06720081	197.399507
6.10647072	197.374878
6.14574063	197.371922
6.18501054	197.383565
6.22428044	197.410642
6.26355035	197.464978
6.30282026	197.550448
6.34209017	197.655371
6.38136008	197.762308
6.42062999	197.848486
6.45989989	197.888868
6.4991698	197.874674
6.53843971	197.815275
6.57770962	197.72563
6.61697953	197.627224
6.65624943	197.547607
6.69551934	197.506466
6.73478925	197.504469
6.77405916	197.524798
6.81332907	197.54522
6.85259898	197.554278
6.89186888	197.55826
6.93113879	197.572127
6.9704087	197.605853
7.00967861	197.657691
7.04894852	197.720321
7.08821842	197.788687
7.12748833	197.84998
7.16675824	197.884039
7.20602815	197.883358
7.24529806	197.862071
7.28456797	197.838573
7.32383787	197.815152
7.36310778	197.780843
7.40237769	197.725107
7.4416476	197.646753
7.48091751	197.559187
7.52018741	197.488802
7.55945732	197.458015
7.59872723	197.465956
7.63799714	197.491036
7.67726705	197.51456
7.71653696	197.530337
7.75580686	197.535972
7.79507677	197.525832
7.83434668	197.493452
7.87361659	197.442006
7.9128865	197.383937
7.9521564	197.330156
7.99142631	197.288017
8.03069622	197.260252
8.06996613	197.246359
8.10923604	197.243797
8.14850595	197.243518
8.18777585	197.230744
8.22704576	197.206513
8.26631567	197.192458
8.30558558	197.200805
8.34485549	197.22569
8.38412539	197.262048
8.4233953	197.309082
8.46266521	197.355685
8.50193512	197.384801
8.54120503	197.394062
8.58047494	197.396395
8.61974484	197.407975
8.65901475	197.438805
8.69828466	197.488472
8.73755457	197.55052
8.77682448	197.615976
8.81609438	197.670667
8.85536429	197.704185
8.8946342	197.720349
8.93390411	197.733695
8.97317402	197.762293
9.01244392	197.818652
9.05171383	197.898267
9.09098374	197.973568
9.13025365	198.017836
9.16952356	198.023079
9.20879347	197.98979
9.24806337	197.938079
9.28733328	197.895899
9.32660319	197.865312
9.3658731	197.831903
9.40514301	197.780534
9.44441291	197.7119
9.48368282	197.647982
9.52295273	197.614091
9.56222264	197.619319
9.60149255	197.643726
9.64076246	197.652682
9.68003236	197.629221
9.71930227	197.583303
9.75857218	197.531912
9.79784209	197.486008
9.837112	197.442914
9.8763819	197.395469
9.91565181	197.361991
9.95492172	197.376981
9.99419163	197.444394
10.0334615	197.527147
10.0727314	197.584916
10.1120014	197.602749
10.1512713	197.588915
10.1905412	197.563619
10.2298111	197.54451
10.269081	197.531585
10.3083509	197.522982
10.3476208	197.537763
10.3868907	197.598039
10.4261606	197.702786
10.4654305	197.828495
10.5047004	197.940757
10.5439703	198.010059
10.5832403	198.025826
10.6225102	197.999981
10.6617801	197.955458
10.70105	197.90428
10.7403199	197.847473
10.7795898	197.7872
10.8188597	197.723029
10.8581296	197.655031
10.8973995	197.598851
10.9366694	197.587115
10.9759393	197.650844
11.0152092	197.791272
11.0544791	197.965533
11.0937491	198.112551
11.133019	198.190652
11.1722889	198.191388
11.2115588	198.13705
11.2508287	198.067941
11.2900986	198.013932
11.3293685	197.977734
11.3686384	197.947443
11.4079083	197.916369
11.4471782	197.886937
11.4864481	197.861068
11.525718	197.834506
11.564988	197.802015
11.6042579	197.763962
11.6435278	197.723131
11.6827977	197.676205
11.7220676	197.612435
11.7613375	197.528024
11.8006074	197.436912
11.8398773	197.362864
11.8791472	197.321096
11.9184171	197.311875
11.957687	197.32917
11.9969569	197.365266
12.0362269	197.412184
12.0754968	197.465005
12.1147667	197.523821
12.1540366	197.595803
12.1933065	197.689674
12.2325764	197.799108
12.2718463	197.894768
12.3111162	197.943574
12.3503861	197.933785
12.389656	197.880885
12.4289259	197.816893
12.4681958	197.772478
12.5074658	197.75513
12.5467357	197.745693
12.5860056	197.723082
12.6252755	197.675213
12.6645454	197.613056
12.7038153	197.562385
12.7430852	197.540456
12.7823551	197.546271
12.821625	197.571923
12.8608949	197.60634
12.9001648	197.637684
12.9394347	197.668662
12.9787047	197.712154
13.0179746	197.768308
13.0572445	197.816198
13.0965144	197.833535
13.1357843	197.815777
13.1750542	197.776055
13.2143241	197.727221
13.253594	197.666761
13.2928639	197.589859
13.3321338	197.510908
13.3714037	197.457125
13.4106736	197.447537
13.4499435	197.486659
13.4892135	197.56569
13.5284834	197.6495
13.5677533	197.685037
13.6070232	197.637005
13.6462931	197.517192
13.685563	197.365582
13.7248329	197.218161
13.7641028	197.089552
13.8033727	196.974371
13.8426426	196.859443
13.8819125	196.743019
13.9211824	196.63282
13.9604524	196.531703
13.9997223	196.431751
14.0389922	196.320073
14.0782621	196.193496
14.117532	196.066824
14.1568019	195.958602
14.1960718	195.876835
14.2353417	195.820778
14.2746116	195.777409
14.3138815	195.726615
14.3531514	195.642206
14.3924213	195.516399
14.4316913	195.358927
14.4709612	195.199347
14.5102311	195.054226
14.549501	194.935741
14.5887709	194.832062
14.6280408	194.728971
14.6673107	194.596683
14.7065806	194.433816
14.7458505	194.22499
14.7851204	193.977173
14.8243903	193.674091
14.8636602	193.34991
14.9029302	193.010379
14.9422001	192.690169
14.98147	192.353354
15.0207399	192.027275
15.0600098	191.64892
15.0992797	191.265057
15.1385496	190.808156
15.177352	190.374539
15.2139049	189.920417
15.2470595	189.499591
15.2771316	189.105617
15.304408	188.738184
15.3291484	188.399009
15.3515887	188.0878
15.3719427	187.802111
15.3904044	187.538515
15.4071498	187.293843
15.4223382	187.065525
15.4361146	186.851662
15.4486102	186.650822
15.4599441	186.461971
15.4702243	186.284316
15.4795487	186.117282
15.4880062	185.960402
15.4956774	185.813288
15.5026355	185.675573
15.5089466	185.546807
15.514671	185.426408
15.5198857	185.31302
15.5248321	185.204948
15.5297409	185.095762
15.5346496	184.984277
15.5395583	184.870376
15.5444671	184.754013
15.5493758	184.63517
15.5542846	184.513848
15.5591933	184.390059
15.564102	184.263823
15.5690108	184.135169
15.5739195	184.004135
15.5788283	183.870763
15.583737	183.7351
15.5886457	183.597202
15.5935545	183.457123
15.5984632	183.314925
15.6033719	183.170668
15.6082807	183.024413
15.6131894	182.876219
15.6180982	182.726139
15.6230069	182.574217
15.6279156	182.420491
15.6328244	182.264988
15.6377331	182.107719
15.6426419	181.948684
15.6475506	181.787871
15.6524593	181.625253
15.6573681	181.460793
15.6622768	181.294444
15.6671855	181.12615
15.6720943	180.955851
15.677003	180.78348
15.6819118	180.608967
15.6868205	180.432241
15.6917292	180.253228
15.696638	180.071853
15.7015467	179.888041
15.7064555	179.701722
15.7113642	179.512822
15.7162729	179.321274
15.7211817	179.127011
15.7260904	178.929972
15.7309991	178.730101
15.7359079	178.527345
15.7408166	178.321664
15.7457254	178.11302
15.7506341	177.901385
15.7555428	177.686738
15.7604516	177.46907
15.7653603	177.248382
15.7702691	177.024681
15.7751778	176.797988
15.7800865	176.568332
15.7849953	176.335752
15.789904	176.100298
15.7948127	175.86203
15.7997215	175.621019
15.8046302	175.377345
15.809539	175.1311
15.8144477	174.882385
15.8193564	174.631318
15.8242652	174.378023
15.8291739	174.122642
15.8340827	173.865327
15.8389914	173.606241
15.8439001	173.345563
15.8488089	173.083484
15.8537176	172.820208
15.8586263	172.555951
15.8635351	172.290943
15.8684438	172.025425
15.8733526	171.759655
15.8782613	171.493902
15.88317	171.228453
15.8880788	170.96361
15.8929875	170.699693
15.8978963	170.437043
15.902805	170.176023
15.9077137	169.917025
15.9126225	169.660472
15.9175312	169.406819
15.9224399	169.156528
15.9273487	168.909956
15.9322574	168.667737
15.9371662	168.431164
15.9420749	168.20096
15.9469836	167.978126
15.9518924	167.763957
15.9568011	167.560101
15.9617099	167.368664
15.9666186	167.192173
15.9715273	167.035771
15.9764361	167.002801
15.9813448	166.656786
15.9862535	166.425172
15.9911623	166.234141
15.996071	166.058913
16.0009798	165.898189
16.0058885	165.74806
16.0107972	166.242701
16.015706	166.177354
16.0206147	166.14796
16.0255235	166.188313
16.0304322	166.383262
16.0353409	166.016465
16.0402497	165.956007
16.0451584	165.9463
16.0500671	166.56765
16.0549759	166.697835
16.0598846	166.998749
16.0647934	167.277267
16.0697021	167.02365
16.0746108	167.15022
16.0795196	167.948584
16.0844283	168.400829
16.0893371	169.008993
16.0942458	168.762478
16.0991545	169.603195
16.1040633	170.145748
16.108972	171.172831
16.1138807	170.894398
16.1187895	171.911132
16.1236982	172.991609
16.128607	173.500649
16.1335157	173.604839
16.1384244	175.36826
16.1433332	176.177239
16.1482419	176.859394
16.1531507	178.512584
16.1580594	178.963285
16.1629681	180.24545
16.1678769	181.927708
16.1727856	182.45366
16.1776944	184.782104
16.1826031	184.67592
16.1875118	187.526661
16.1924206	187.881402
16.1973293	190.682175
16.202238	190.997687
16.2071468	194.273272
16.2120555	194.920796
16.2169643	197.845043
16.221873	199.070533
16.2267817	201.019265
16.2316905	203.941066
16.2365992	205.137972
16.241508	207.773632
16.2464167	210.518999
16.2513254	212.08361
16.2562342	214.57328
16.2611429	218.232708
16.2660516	219.741504
16.2709604	223.143359
16.2758691	225.233869
16.2807779	228.948594
16.2856866	231.105408
16.2905953	233.690865
16.2955041	237.9094
16.3004128	240.289477
16.3053216	242.905573
16.3102303	245.919587
16.315139	249.783387
16.3200478	252.609168
16.3249565	255.777386
16.3298652	258.994208
16.334774	262.242288
16.3396827	265.519934
16.3445915	268.826794
16.3495002	274.73746
16.3544089	278.036149
16.3593177	281.413148
16.3642264	284.857148
16.3691352	288.359437
16.3740439	291.91269
16.3789526	295.510125
16.3838614	299.145049
16.3887701	302.810511
16.3936788	306.498859
16.3985876	306.373521
16.4034963	309.759872
16.4084051	313.110073
16.4133138	316.415281
16.4182225	319.666433
16.4231313	322.854333
16.42804	325.969685
16.4329488	329.003086
16.4378575	331.944955
16.4427662	334.785437
16.447675	337.514282
16.4525837	340.120746
16.4574924	342.593598
16.4624012	344.921319
16.4673099	347.092558
16.4722187	349.097047
16.4771274	355.240786
16.4820361	356.362369
16.4869449	357.338735
16.4918536	358.22257
16.4967624	359.394823
16.5016711	361.558861
16.5065798	361.773683
16.5114886	362.299893
16.5311235	365.905254
16.540941	367.818524
16.5458497	368.338216
16.5556672	367.537774
16.560576	367.378563
16.5703934	366.507226
16.5802109	363.956962
16.5851196	361.729134
16.5900284	361.25883
16.5949371	358.759267
16.5998459	358.331565
16.6047546	354.555287
16.6096633	354.766966
16.6145721	351.875015
16.6194808	349.631126
16.6243896	347.904663
16.6292983	345.348717
16.634207	342.239092
16.6391158	340.683132
16.6440245	337.239285
16.6489332	333.584555
16.653842	331.383375
16.6587507	329.331892
16.6636595	326.099286
16.6685682	322.877249
16.6734769	320.013308
16.6783857	317.053971
16.6832944	314.774999
16.6882032	311.773796
16.6931119	308.688046
16.6980206	305.528537
16.7029294	302.308738
16.7078381	299.043237
16.7127468	295.747501
16.7176556	292.437936
16.7225643	289.132145
16.7274731	285.849746
16.7323818	280.780981
16.7372905	277.626503
16.7421993	274.576399
16.747108	271.816238
16.7520168	268.732705
16.7569255	265.234107
16.7618342	262.213307
16.766743	258.108256
16.7716517	255.509441
16.7765604	253.521435
16.7814692	249.969864
16.7863779	247.119635
16.7912867	243.068588
16.7961954	241.366092
16.8011041	238.501794
16.8060129	235.648947
16.8109216	231.671421
16.8158304	230.573322
16.8207391	227.137463
16.8256478	222.929285
16.8305566	221.956065
16.8354653	219.322302
16.8403741	214.709722
16.8452828	214.006123
16.8501915	211.58906
16.8551003	207.06742
16.860009	206.680931
16.8649177	203.982729
16.8698265	200.120773
16.8747352	199.421714
16.879644	196.803293
16.8845527	193.785332
16.8894614	191.909474
16.8943702	187.840196
16.8992789	187.322333
16.9041877	181.824245
16.9090964	182.255922
16.9140051	180.006057
16.9189139	176.808972
16.9238226	175.331261
16.9287313	171.630946
16.9336401	170.67028
16.9385488	166.415476
16.9434576	165.978603
16.9483663	161.383875
16.953275	161.259802
16.9581838	156.568128
16.9630925	156.517742
16.9680013	151.973728
16.97291	151.760228
16.9778187	147.578354
16.9827275	147.003262
16.9876362	143.34817
16.9925449	142.282324
16.9974537	139.031391
17.0023624	137.631759
17.0072712	134.912941
17.0170886	130.082496
17.0219974	126.203537
17.0269061	125.423986
17.0318149	122.420299
17.0416323	117.867879
17.0465411	114.190573
17.0514498	113.419855
17.0563585	110.38824
17.0612673	105.957481
17.066176	105.830018
17.0710848	102.857016
17.0809022	98.3709839
17.085811	95.2627409
17.0956285	91.0052514
17.1005372	87.9189809
17.1103547	83.7649617
17.1152634	80.6012569
17.1201721	76.1849944
17.1299896	73.2915401
17.1348984	69.3278139
17.1447158	66.1013264
17.1496246	62.4310731
17.1594421	59.0323519
17.1643508	55.530917
17.1692595	50.5768334
17.179077	48.089299
17.1839857	43.4916683
17.1938032	40.5055802
17.198712	35.8347513
17.2085294	32.4330327
17.2134382	27.2316892
17.2232557	22.9309147
17.2281644	15.073814
17.2379819	7.39227303
17.2428906	-15.1185088
17.2527081	-19.2403894
17.2576168	-25.2306978
17.2674343	-27.6186308
17.272343	-32.0260988
17.2821605	-33.6325041
17.291978	-34.9306583
17.2968867	-38.2641994
17.3067042	-39.5782133
17.3165217	-40.6243577
17.3263392	-41.56451
17.3312479	-44.342781
17.3410654	-45.32327
17.3459741	-48.2378457
17.3557916	-49.0572102
17.3656091	-49.856125
17.3754265	-50.7014445
17.4097877	-51.7599701
17.4146965	-49.9323539
17.4196052	-48.4174798
17.4343314	-47.7749288
17.4637838	-46.4482585
17.4785101	-45.6402444
17.4932363	-44.7739566
17.5079625	-43.7928942
17.5128712	-41.9001676
17.5275974	-40.8953548
17.5325062	-38.5291682
17.5374149	-36.4959621
17.5423237	-34.393686
17.5570499	-32.330841
17.5619586	-29.5764447
17.5668674	-26.9156788
17.5717761	-23.8449767
17.5865023	-20.4112625
17.591411	-14.8186504
17.5963198	-7.16558581
17.6012285	10.515442
17.6061373	16.7696781
17.6208635	21.1804967
17.6257722	25.9059454
17.630681	29.8964822
17.6355897	33.3664427
17.6404984	36.1259189
17.6454072	38.671327
17.6503159	41.1450943
17.6552246	43.5523959
17.6601334	45.8936757
17.6650421	48.1706915
17.6748596	48.6080617
17.6797683	51.0344552
17.6846771	53.3612232
17.6895858	55.6011721
17.6944946	57.7638091
17.6994033	59.8545458
17.704312	61.8883307
17.7092208	63.699789
17.7141295	65.453507
17.7190382	67.1973255
17.723947	68.9255715
17.7288557	70.6374501
17.7337645	72.3324216
17.7386732	74.0101833
17.7435819	75.6707364
17.7484907	77.3144294
17.7533994	78.9419339
17.7583082	80.5542396
17.7632169	82.1526083
17.7681256	83.7384541
17.7730344	85.3129012
17.7779431	86.87659
17.7828518	88.4299796
17.7877606	89.9729507
17.7926693	91.5049459
17.7975781	93.0251741
17.8024868	94.5327942
17.8073955	96.027041
17.8123043	97.5072897
17.817213	98.9730717
17.8221218	100.424066
17.8270305	101.86008
17.8319392	103.281034
17.836848	104.686946
17.8417567	106.077912
17.8466654	107.454091
17.8515742	108.815675
17.8564829	110.162865
17.8613917	111.495849
17.8663004	112.814782
17.8712091	114.11978
17.8761179	115.410919
17.8810266	116.688242
17.8859354	117.951763
17.8908441	119.201478
17.8957528	120.437368
17.9006616	121.659406
17.9055703	122.86756
17.910479	124.061799
17.9153878	125.242088
17.9202965	126.408393
17.9252053	127.560682
17.930114	128.698927
17.9350227	129.823107
17.9399315	130.933214
17.9448402	132.029269
17.949749	133.111344
17.9546577	134.17963
17.9595664	135.234466
17.9644752	136.276216
17.9694208	137.308878
17.9744535	138.343825
17.9795874	139.383915
17.9848244	140.428868
17.9901667	141.478294
17.9956164	142.531755
18.0011756	142.702403
18.0068466	143.826974
18.0126315	144.951084
18.0185328	146.074256
18.0245526	147.196021
18.0306934	148.315943
18.0369577	149.43364
18.0433479	150.548821
18.0498665	151.6613
18.0565162	152.771001
18.0632995	153.877923
18.0702191	154.982104
18.0772779	156.083571
18.0844785	157.182327
18.0918238	158.278355
18.0993168	159.371652
18.1069604	160.462246
18.1147576	161.550201
18.1227116	162.63562
18.1308254	163.718626
18.1391024	164.799333
18.1475457	165.877793
18.1561587	166.953957
18.1649448	168.02762
18.1739075	169.098391
18.1830504	170.165709
18.192377	171.228906
18.2018911	172.287232
18.2115965	173.339785
18.2214969	174.385337
18.2315963	175.422157
18.2418987	176.447968
18.2524082	177.460014
18.2631289	178.455173
18.2740652	179.430187
18.2852212	180.381941
18.2966015	181.30803
18.3082105	182.207497
18.3200529	183.081535
18.3321333	183.933551
18.3444565	184.768297
18.3570274	185.590601
18.369851	186.404159
18.3829323	187.210138
18.3962766	188.006037
18.4098891	188.785715
18.4237752	189.542156
18.4379404	190.270034
18.4523903	190.967559
18.4671307	191.636446
18.4821673	192.280177
18.4975062	192.90299
18.5131534	193.508786
18.5291152	194.101992
18.5453977	194.690835
18.5620075	195.285367
18.5789512	195.892867
18.5962355	196.51174
18.6138671	197.132891
18.6318532	197.744826
18.6502008	198.336719
18.6689171	198.898012
18.6880097	199.418169
18.707486	199.888848
18.7273538	200.30835
18.747621	200.680407
18.7682955	201.015079
18.7893856	201.316961
18.8108995	201.589059
18.8328459	201.839143
18.8552335	202.079484
18.878071	202.321336
18.9013676	202.574012
18.9251324	202.829258
18.9493749	203.072844
18.9741046	203.296346
18.9993315	203.50978
19.0250654	203.725601
19.0513165	203.953099
19.0780953	204.184948
19.1054124	204.416542
19.1332785	204.640098
19.1617047	204.85601
19.1907023	205.059255
19.2202828	205.251626
19.2504578	205.428044
19.2812393	205.598479
19.3126395	205.777985
19.3446709	205.999316
19.3773461	206.252145
19.4106781	206.533693
19.4446801	206.831271
19.4793655	207.12565
19.5147481	207.360001
19.5508418	207.520426
19.5876611	207.567218
19.6252204	207.506879
19.6635347	207.347832
19.702619	207.143337
19.742489	206.899161
19.7831604	206.648746
19.8246492	206.451371
19.866972	206.439852
19.9101455	206.548711
19.9541867	206.710248
19.9987078	206.89925
20.0432703	207.083732
20.0878329	207.1986
20.1323955	207.199715
20.176958	207.096551
20.2215206	206.914032
20.2660831	206.672316
20.3106457	206.424193
20.3552083	206.257595
20.3997708	206.222531
20.4443334	206.266496
20.488896	206.282506
20.5334585	206.196094
20.5780211	206.021188
20.6225837	205.81154
20.6671462	205.618645
20.7117088	205.473717
20.7562714	205.374069
20.8008339	205.313059
20.8453965	205.288094
20.889959	205.299477
20.9345216	205.334627
20.9790842	205.381592
21.0236467	205.447945
21.0682093	205.534811
21.1127719	205.621471
21.1573344	205.658347
21.201897	205.606168
21.2464596	205.481551
21.2910221	205.343536
21.3355847	205.253188
21.3801473	205.230457
21.4247098	205.236791
21.4692724	205.202781
21.513835	205.101428
21.5583975	204.969253
21.6029601	204.860915
21.6475226	204.798814
21.6920852	204.76909
21.7366478	204.730538
21.7812103	204.649858
21.8257729	204.535818
21.8703355	204.429361
21.914898	204.358237
21.9594606	204.320565
22.0040232	204.302191
22.0485857	204.306988
22.0931483	204.335774
22.1377109	204.379746
22.1822734	204.426181
22.226836	204.458301
22.2713985	204.466493
22.3159611	204.462427
22.3605237	204.451419
22.4050862	204.426986
22.4496488	204.359985
22.4942114	204.227101
22.5387739	204.032471
22.5833365	203.829696
22.6278991	203.666518
22.6724616	203.568582
22.7170242	203.520621
22.7615868	203.511522
22.8061493	203.536227
22.8507119	203.595398
22.8952744	203.67503
22.939837	203.746355
22.9843996	203.766023
23.0289621	203.731668
23.0735247	203.655848
23.1180873	203.578727
23.1626498	203.508086
23.2072124	203.472611
23.251775	203.445827
23.2963375	203.432828
23.3409001	203.434311
23.3854627	203.468298
23.4300252	203.515757
23.4745878	203.551447
23.5191504	203.537611
23.5637129	203.44558
23.6082755	203.28022
23.652838	203.090447
23.6974006	202.916112
23.7419632	202.780583
23.7865257	202.694376
23.8310883	202.625039
23.8756509	202.582454
23.9202134	202.514459
23.964776	202.474658
24.0093386	202.414707
24.0539011	202.389145
24.0984637	202.2989
24.1430263	202.268406
24.1875888	202.183855
24.2321514	202.225766
24.2767139	202.132487
24.3212765	202.221472
24.3658391	202.048036
24.4104016	202.217034
24.4549642	202.007618
24.4995268	202.264929


==> data/u_magmax.txt <==
14.97000027	0.06371052563
15.04039955	0.06407126039
15.1189003	0.06448242813
15.19649982	0.06495301425
15.26280022	0.06532393396
15.31739998	0.06554814428
15.36229992	0.06580728292
15.39920044	0.06605222821
15.42959976	0.06623307616
15.45460033	0.06637366116
15.47509956	0.06650146097
15.49199963	0.06662429124
15.50590038	0.06673973799
15.51739979	0.06684539467
15.52729988	0.06695105135
15.53709984	0.06706294417
15.5468998	0.06718096137
15.55669975	0.06730470061
15.56659985	0.06743267179
15.5763998	0.06756202132
15.58619976	0.06768985838
15.59599972	0.06781493127
15.60579967	0.06793764979
15.61559963	0.06805918366
15.62549973	0.06818056852
15.63529968	0.06830242276
15.64509964	0.06842495501
15.6548996	0.06855110079
15.66469955	0.06867779046
15.67450047	0.06880461425
15.6843996	0.06893134117
15.69419956	0.06905778497
15.70400047	0.06918340176
15.71380043	0.0693071112
15.72360039	0.0694276318
15.73349953	0.06954361498
15.74330044	0.0696535334
15.7531004	0.06975606829
15.76290035	0.0698518455
15.77270031	0.06994019449
15.78250027	0.07002177835
15.79240036	0.07009837031
15.80220032	0.07017261535
15.81200027	0.07024746388
15.82180023	0.07032562792
15.83160019	0.07040917873
15.84140015	0.07050062716
15.85130024	0.07059945911
15.8611002	0.07070394605
15.87090015	0.07081073523
15.88070011	0.07091555744
15.89050007	0.07101517916
15.90040016	0.071108073
15.91020012	0.07120131701
15.92000008	0.07128908485
15.92980003	0.07137112319
15.93959999	0.07144787163
15.94939995	0.07151938975
15.95930004	0.07158510387
15.9691	0.07164371014
15.97889996	0.07169317454
15.98869991	0.07173553109
15.99849987	0.07177931815
16.00830078	0.07180920988
16.01819992	0.07182353735
16.02799988	0.07182119787
16.03779984	0.071808137
16.04759979	0.07179299742
16.05739975	0.071761325
16.06719971	0.07171417028
16.07710075	0.07165298611
16.08690071	0.07159093022
16.09670067	0.07152436674
16.10650063	0.07144563645
16.11630058	0.07135805488
16.12619972	0.07125298679
16.13599968	0.07114043087
16.14579964	0.07101152837
16.15559959	0.07085002959
16.16539955	0.07066829503
16.17519951	0.07047185302
16.18510056	0.070236817
16.19490051	0.06997220963
16.20470047	0.06971102208
16.21450043	0.06941052526
16.22430038	0.06906620413
16.23410034	0.06872389466
16.24399948	0.06835664064
16.25379944	0.06793610007
16.2635994	0.06748470664
16.27339935	0.06705138832
16.28319931	0.06656513363
16.29299927	0.06601833552
16.30290031	0.06551348418
16.31270027	0.0649805814
16.32250023	0.06439182162
16.33230019	0.0637531504
16.34210014	0.06321632117
16.35199928	0.06263947487
16.36179924	0.06201478094
16.3715992	0.06134354696
16.38139915	0.06072926149
16.39119911	0.06017318368
16.40099907	0.05957922712
16.41090012	0.05895005912
16.42070007	0.05828858167
16.43050003	0.05766741186
16.44029999	0.05716454238
16.45009995	0.05663990229
16.4598999	0.05609543249
16.46980095	0.05553212389
16.47960091	0.05495066196
16.48940086	0.054352507
16.49920082	0.0539239347
16.50900078	0.05350997299
16.51889992	0.05308229849
16.52869987	0.05264419317
16.53849983	0.05220050365
16.54829979	0.0517568402
16.55809975	0.05131891742
16.5678997	0.05089141428
16.57780075	0.05047734827
16.58760071	0.05007848889
16.59740067	0.04971355945
16.60720062	0.04941900074
16.61700058	0.04912975058
16.62680054	0.04884634912
16.63669968	0.04856825247
16.64649963	0.04829669371
16.65629959	0.04803298041
16.66609955	0.04777865857
16.67589951	0.04753539711
16.68569946	0.04730449617
16.69560051	0.0470870845
16.70540047	0.04689510912
16.71520042	0.04680256918
16.72500038	0.04673855752
16.73480034	0.04670150578
16.74469948	0.04668922722
16.75449944	0.04669906572
16.76429939	0.04672818258
16.77409935	0.04677377641
16.78389931	0.0468332693
16.79369926	0.04690462723
16.80360031	0.04698650539
16.81340027	0.04707819968
16.82320023	0.04717944562
16.83300018	0.04729017243
16.84280014	0.04741023108
16.8526001	0.0476013124
16.86249924	0.04785268381
16.87229919	0.04811731353
16.88209915	0.04839440435
16.89189911	0.04868299142
16.90169907	0.04898183793
16.91160011	0.0492898114
16.92140007	0.04960709438
16.93120003	0.04993483424
16.94099998	0.05026965216
16.95079994	0.05061124265
16.9605999	0.05095941201
16.97050095	0.05131400749
16.9803009	0.05167486519
16.99010086	0.0520417802
16.99990082	0.05241453275
17.00970078	0.05279288068
17.01950073	0.05317648873
17.02939987	0.05356485769
17.03919983	0.05395723879
17.04899979	0.05435261875
17.05879974	0.05480572581
17.0685997	0.05538300052
17.07839966	0.05595681071
17.0883007	0.05652631447
17.09810066	0.0570909977
17.10790062	0.05765065178
17.11770058	0.05820523202
17.12750053	0.0587547496
17.13739967	0.0592991896
17.14719963	0.05983840674
17.15699959	0.06037193537
17.16679955	0.06090196222
17.1765995	0.06142525002
17.18639946	0.06194099784
17.19630051	0.06244907156
17.20610046	0.06294959038
17.21590042	0.06346923113
17.22570038	0.06413276494
17.23550034	0.06478544325
17.24530029	0.06542725861
17.25519943	0.0660578087
17.26499939	0.06667639315
17.27479935	0.06728243828
17.2845993	0.06787585467
17.29439926	0.06845699251
17.30419922	0.06902646273
17.31410027	0.069586128
17.32390022	0.07013940066
17.33370018	0.07068697363
17.34350014	0.07122805715
17.35330009	0.07187530398
17.36319923	0.07253204286
17.37299919	0.07317783684
17.38279915	0.07381297648
17.39259911	0.07443781942
17.40239906	0.07505258173
17.41220093	0.07565727085
17.42210007	0.07625167072
17.43190002	0.0768353492
17.44169998	0.07740809023
17.45149994	0.07797025889
17.4612999	0.07852233946
17.47109985	0.07909198105
17.4810009	0.07971804589
17.49080086	0.08033227175
17.50060081	0.08093631268
17.51040077	0.08153167367
17.52020073	0.08211913705
17.53009987	0.0826985985
17.53989983	0.0832696557
17.54969978	0.08383195102
17.55949974	0.08438538015
17.5692997	0.08492976427
17.57909966	0.08546476811
17.5890007	0.08598960936
17.59880066	0.08650267869
17.60860062	0.08703028411
17.61840057	0.08754790574
17.62820053	0.08803891391
17.63800049	0.08850175887
17.64789963	0.0889370665
17.65769958	0.08935060352
17.66749954	0.08974265307
17.6772995	0.09011077881
17.68709946	0.09045598656
17.69689941	0.09078094363
17.70680046	0.09108739346
17.71660042	0.09137390554
17.72640038	0.09163694084
17.73620033	0.09187377989
17.74600029	0.09208377451
17.75589943	0.09226769954
17.76569939	0.09242715687
17.77549934	0.09256432205
17.7852993	0.09268134832
17.79509926	0.09277936071
17.80489922	0.09286542237
17.81480026	0.09293678403
17.82460022	0.09298021346
17.83440018	0.09299345315
17.84420013	0.0929749161
17.85400009	0.09292568266
17.86380005	0.09285086393
17.87369919	0.09275691956
17.88349915	0.09264799207
17.8932991	0.09252675623
17.90309906	0.09239699692
17.91290092	0.09226302058
17.92280006	0.09212745726
17.93260002	0.0919912979
17.94239998	0.0918552205
17.95219994	0.09172123671
17.96199989	0.09159184992
17.97190094	0.09146437049
17.98220062	0.0913342014
17.99290085	0.09119846672
18.00399971	0.09105608612
18.0156002	0.09090638161
18.02759933	0.0907490626
18.0401001	0.09058389813
18.05319977	0.09040666372
18.06669998	0.09020738304
18.0807991	0.08997606486
18.09550095	0.08971034735
18.11079979	0.08941629529
18.12669945	0.08910499513
18.1432991	0.0887753889
18.16049957	0.08842066675
18.17840004	0.0880516544
18.19709969	0.08767109364
18.21649933	0.0872958526
18.23670006	0.08691880107
18.25769997	0.08650586754
18.27960014	0.08604772389
18.3022995	0.08550728858
18.32600021	0.08484883606
18.35070038	0.0840683952
18.37630081	0.08316285908
18.40299988	0.08214289695
18.43079948	0.08105631918
18.45969963	0.0799312368
18.4897995	0.07887743413
18.52109909	0.07788754255
18.55360031	0.07690618932
18.58749962	0.07598483562
18.62280083	0.07517136633
18.65950012	0.07446879894
18.6977005	0.07388455421
18.73740005	0.07327669114
18.77869987	0.07251871377
18.82180023	0.07165725529
18.86650085	0.07077042758
18.91309929	0.07003736496
18.96159935	0.06946005672
19.01210022	0.06900124252
19.06459999	0.06872324646
19.11919975	0.06812673807
19.17609978	0.06740608811
19.23520088	0.06661742926
19.29680061	0.065522708
19.36079979	0.06454394013
19.42749977	0.06392342597
19.49690056	0.0634521544
19.56909943	0.06293207407
19.64419937	0.06251620501
19.72240067	0.06235153228
19.80369949	0.06196753308
19.88829994	0.06146693602
19.97640038	0.06064239517
20.06559944	0.06038084999
20.15469933	0.06071381271
20.24379921	0.06143013015
20.33289909	0.06172784045
20.42210007	0.06160767004
20.51119995	0.06133477762
20.60029984	0.06091172621
20.68939972	0.06092737615
20.77860069	0.06011653692
20.86770058	0.05934974924
20.95680046	0.05920680985
21.04590034	0.05963100493
21.13509941	0.05983037874
21.2241993	0.05978363752
21.31329918	0.05946787819
21.40239906	0.05892891809
21.49160004	0.05862773955
21.58069992	0.05870943889
21.6697998	0.05887389928
21.75889969	0.05896378681
21.84810066	0.05947450176
21.93720055	0.05979580432
22	0.05979520455
22.02599907	0.05979495868


==> data/u_magmax_ale.txt <==
   14.9700    0.0637
   15.0404    0.0641
   15.1189    0.0645
   15.1965    0.0650
   15.2628    0.0653
   15.3174    0.0656
   15.3623    0.0658
   15.3992    0.0661
   15.4296    0.0662
   15.4546    0.0664
   15.4751    0.0665
   15.4920    0.0666
   15.5059    0.0667
   15.5174    0.0669
   15.5273    0.0670
   15.5371    0.0671
   15.5469    0.0672
   15.5567    0.0673
   15.5666    0.0674
   15.5764    0.0676
   15.5862    0.0677
   15.5960    0.0678
   15.6058    0.0680
   15.6156    0.0681
   15.6255    0.0682
   15.6353    0.0683
   15.6451    0.0684
   15.6549    0.0686
   15.6647    0.0687
   15.6745    0.0688
   15.6844    0.0689
   15.6942    0.0691
   15.7040    0.0692
   15.7138    0.0693
   15.7236    0.0694
   15.7335    0.0696
   15.7433    0.0697
   15.7531    0.0698
   15.7629    0.0699
   15.7727    0.0700
   15.7825    0.0700
   15.7924    0.0701
   15.8022    0.0702
   15.8120    0.0703
   15.8218    0.0703
   15.8316    0.0704
   15.8414    0.0705
   15.8513    0.0706
   15.8611    0.0707
   15.8709    0.0708
   15.8807    0.0709
   15.8905    0.0710
   15.9004    0.0711
   15.9102    0.0712
   15.9200    0.0713
   15.9298    0.0714
   15.9396    0.0715
   15.9494    0.0715
   15.9593    0.0716
   15.9691    0.0717
   15.9789    0.0717
   15.9887    0.0718
   15.9985    0.0718
   16.0083    0.0718
   16.0182    0.0718
   16.0280    0.0718
   16.0378    0.0718
   16.0476    0.0718
   16.0574    0.0718
   16.0672    0.0717
   16.0771    0.0717
   16.0869    0.0716
   16.0967    0.0715
   16.1065    0.0715
   16.1163    0.0714
   16.1262    0.0713
   16.1360    0.0712
   16.1458    0.0710
   16.1556    0.0709
   16.1654    0.0707
   16.1752    0.0705
   16.1851    0.0703
   16.1949    0.0700
   16.2047    0.0697
   16.2145    0.0694
   16.2243    0.0691
   16.2341    0.0687
   16.2440    0.0684
   16.2538    0.0680
   16.2636    0.0675
   16.2734    0.0671
   16.2832    0.0666
   16.2930    0.0661
   16.3029    0.0655
   16.3127    0.0650
   16.3225    0.0644
   16.3323    0.0638
   16.3421    0.0632
   16.3520    0.0626
   16.3618    0.0620
   16.3716    0.0614
   16.3814    0.0608
   16.3912    0.0602
   16.4010    0.0596
   16.4109    0.0590
   16.4207    0.0584
   16.4305    0.0578
   16.4403    0.0572
   16.4501    0.0566
   16.4599    0.0561
   16.4698    0.0556
   16.4796    0.0550
   16.4894    0.0545
   16.4992    0.0540
   16.5090    0.0536
   16.5189    0.0531
   16.5287    0.0526
   16.5385    0.0522
   16.5483    0.0518
   16.5581    0.0514
   16.5679    0.0510
   16.5778    0.0506
   16.5876    0.0502
   16.5974    0.0499
   16.6072    0.0496
   16.6170    0.0493
   16.6268    0.0489
   16.6367    0.0486
   16.6465    0.0484
   16.6563    0.0481
   16.6661    0.0478
   16.6759    0.0476
   16.6857    0.0474
   16.6956    0.0472
   16.7054    0.0470
   16.7152    0.0468
   16.7250    0.0468
   16.7348    0.0467
   16.7447    0.0467
   16.7545    0.0467
   16.7643    0.0468
   16.7741    0.0468
   16.7839    0.0469
   16.7937    0.0470
   16.8036    0.0471
   16.8134    0.0473
   16.8232    0.0474
   16.8330    0.0476
   16.8428    0.0477
   16.8526    0.0479
   16.8625    0.0481
   16.8723    0.0484
   16.8821    0.0486
   16.8919    0.0488
   16.9017    0.0491
   16.9116    0.0494
   16.9214    0.0497
   16.9312    0.0500
   16.9410    0.0503
   16.9508    0.0506
   16.9606    0.0510
   16.9705    0.0513
   16.9803    0.0517
   16.9901    0.0521
   16.9999    0.0525
   17.0097    0.0529
   17.0195    0.0534
   17.0294    0.0538
   17.0392    0.0543
   17.0490    0.0547
   17.0588    0.0552
   17.0686    0.0557
   17.0784    0.0562
   17.0883    0.0567
   17.0981    0.0572
   17.1079    0.0577
   17.1177    0.0583
   17.1275    0.0588
   17.1374    0.0593
   17.1472    0.0598
   17.1570    0.0604
   17.1668    0.0609
   17.1766    0.0615
   17.1864    0.0621
   17.1963    0.0626
   17.2061    0.0632
   17.2159    0.0638
   17.2257    0.0643
   17.2355    0.0649
   17.2453    0.0655
   17.2552    0.0661
   17.2650    0.0667
   17.2748    0.0673
   17.2846    0.0679
   17.2944    0.0685
   17.3042    0.0691
   17.3141    0.0696
   17.3239    0.0702
   17.3337    0.0708
   17.3435    0.0714
   17.3533    0.0720
   17.3632    0.0726
   17.3730    0.0732
   17.3828    0.0739
   17.3926    0.0745
   17.4024    0.0751
   17.4122    0.0757
   17.4221    0.0763
   17.4319    0.0769
   17.4417    0.0775
   17.4515    0.0781
   17.4613    0.0786
   17.4711    0.0792
   17.4810    0.0798
   17.4908    0.0804
   17.5006    0.0810
   17.5104    0.0816
   17.5202    0.0821
   17.5301    0.0827
   17.5399    0.0833
   17.5497    0.0839
   17.5595    0.0844
   17.5693    0.0850
   17.5791    0.0855
   17.5890    0.0861
   17.5988    0.0866
   17.6086    0.0871
   17.6184    0.0876
   17.6282    0.0881
   17.6380    0.0886
   17.6479    0.0890
   17.6577    0.0894
   17.6675    0.0898
   17.6773    0.0901
   17.6871    0.0905
   17.6969    0.0908
   17.7068    0.0911
   17.7166    0.0914
   17.7264    0.0916
   17.7362    0.0919
   17.7460    0.0921
   17.7559    0.0923
   17.7657    0.0925
   17.7755    0.0926
   17.7853    0.0927
   17.7951    0.0928
   17.8049    0.0929
   17.8148    0.0930
   17.8246    0.0930
   17.8344    0.0930
   17.8442    0.0930
   17.8540    0.0930
   17.8638    0.0929
   17.8737    0.0928
   17.8835    0.0927
   17.8933    0.0926
   17.9031    0.0924
   17.9129    0.0923
   17.9228    0.0922
   17.9326    0.0920
   17.9424    0.0919
   17.9522    0.0917
   17.9620    0.0916
   17.9719    0.0915
   17.9822    0.0913
   17.9929    0.0912
   18.0040    0.0911
   18.0156    0.0909
   18.0276    0.0908
   18.0401    0.0906
   18.0532    0.0904
   18.0667    0.0902
   18.0808    0.0900
   18.0955    0.0897
   18.1108    0.0894
   18.1267    0.0891
   18.1433    0.0888
   18.1605    0.0885
   18.1784    0.0881
   18.1971    0.0877
   18.2165    0.0873
   18.2367    0.0869
   18.2577    0.0865
   18.2796    0.0861
   18.3023    0.0855
   18.3260    0.0849
   18.3507    0.0841
   18.3763    0.0832
   18.4030    0.0821
   18.4308    0.0811
   18.4597    0.0799
   18.4898    0.0789
   18.5211    0.0779
   18.5536    0.0769
   18.5875    0.0760
   18.6228    0.0752
   18.6595    0.0745
   18.6977    0.0739
   18.7374    0.0733
   18.7787    0.0725
   18.8218    0.0717
   18.8665    0.0708
   18.9131    0.0700
   18.9616    0.0695
   19.0121    0.0690
   19.0646    0.0687
   19.1192    0.0681
   19.1761    0.0674
   19.2352    0.0666
   19.2968    0.0655
   19.3608    0.0645
   19.4275    0.0639
   19.4969    0.0635
   19.5691    0.0629
   19.6442    0.0625
   19.7224    0.0624
   19.8037    0.0620
   19.8883    0.0615
   19.9764    0.0607
   20.0656    0.0604
   20.1547    0.0607
   20.2438    0.0614
   20.3329    0.0617
   20.4221    0.0616
   20.5112    0.0613
   20.6003    0.0609
   20.6894    0.0609
   20.7786    0.0601
   20.8677    0.0594
   20.9568    0.0592
   21.0459    0.0596
   21.1351    0.0598
   21.2242    0.0598
   21.3133    0.0595
   21.4024    0.0589
   21.4916    0.0586
   21.5807    0.0587
   21.6698    0.0589
   21.7589    0.0590
   21.8481    0.0595
   21.9372    0.0598
   22.0000    0.0598
   22.0260    0.0598


==> data/u_rzmax.txt <==
14.97000027	0.2819378078
15.04039955	0.2819378078
15.1189003	0.2819378078
15.19649982	0.2819378078
15.26280022	0.2819378078
15.31739998	0.2819378078
15.36229992	0.2819378078
15.39920044	0.2819378078
15.42959976	0.2819378078
15.45460033	0.2819378078
15.47509956	0.2819378078
15.49199963	0.2819378078
15.50590038	0.2819378078
15.51739979	0.2819378078
15.52729988	0.2819378078
15.53709984	0.2819378078
15.5468998	0.2819378078
15.55669975	0.2819378078
15.56659985	0.2819378078
15.5763998	0.2819378078
15.58619976	0.2819378078
15.59599972	0.2819378078
15.60579967	0.2819378078
15.61559963	0.2819378078
15.62549973	0.2819378078
15.63529968	0.2819378078
15.64509964	0.2819378078
15.6548996	0.2819378078
15.66469955	0.2819378078
15.67450047	0.2819378078
15.6843996	0.2819378078
15.69419956	0.2819378078
15.70400047	0.2819378078
15.71380043	0.2819378078
15.72360039	0.2819378078
15.73349953	0.2819378078
15.74330044	0.2819378078
15.7531004	0.2819378078
15.76290035	0.2718685865
15.77270031	0.2718685865
15.78250027	0.2718685865
15.79240036	0.2718685865
15.80220032	0.2718685865
15.81200027	0.2718685865
15.82180023	0.2718685865
15.83160019	0.2718685865
15.84140015	0.2819378078
15.85130024	0.2819378078
15.8611002	0.2819378078
15.87090015	0.2819378078
15.88070011	0.2819378078
15.89050007	0.2819378078
15.90040016	0.2819378078
15.91020012	0.2819378078
15.92000008	0.2819378078
15.92980003	0.2819378078
15.93959999	0.2819378078
15.94939995	0.2819378078
15.95930004	0.2819378078
15.9691	0.2819378078
15.97889996	0.2819378078
15.98869991	0.2819378078
15.99849987	0.2819378078
16.00830078	0.2819378078
16.01819992	0.2819378078
16.02799988	0.2819378078
16.03779984	0.2819378078
16.04759979	0.2819378078
16.05739975	0.2819378078
16.06719971	0.2819378078
16.07710075	0.2819378078
16.08690071	0.2819378078
16.09670067	0.2819378078
16.10650063	0.2819378078
16.11630058	0.2718685865
16.12619972	0.2718685865
16.13599968	0.2718685865
16.14579964	0.2718685865
16.15559959	0.2718685865
16.16539955	0.2718685865
16.17519951	0.2718685865
16.18510056	0.2718685865
16.19490051	0.2718685865
16.20470047	0.2718685865
16.21450043	0.2718685865
16.22430038	0.2718685865
16.23410034	0.2718685865
16.24399948	0.2718685865
16.25379944	0.2718685865
16.2635994	0.2819378078
16.27339935	0.2718685865
16.28319931	0.2718685865
16.29299927	0.2718685865
16.30290031	0.2819378078
16.31270027	0.2819378078
16.32250023	0.2718685865
16.33230019	0.2718685865
16.34210014	0.2819378078
16.35199928	0.2819378078
16.36179924	0.2819378078
16.3715992	0.2819378078
16.38139915	0.2819378078
16.39119911	0.2819378078
16.40099907	0.2819378078
16.41090012	0.2819378078
16.42070007	0.2819378078
16.43050003	0.2920069993
16.44029999	0.2920069993
16.45009995	0.2920069993
16.4598999	0.2920069993
16.46980095	0.2920069993
16.47960091	0.2920069993
16.48940086	0.2920069993
16.49920082	0.3020762205
16.50900078	0.3020762205
16.51889992	0.3020762205
16.52869987	0.3020762205
16.53849983	0.3020762205
16.54829979	0.3020762205
16.55809975	0.3020762205
16.5678997	0.3020762205
16.57780075	0.3020762205
16.58760071	0.3020762205
16.59740067	0.312145412
16.60720062	0.312145412
16.61700058	0.3222146332
16.62680054	0.3222146332
16.63669968	0.3222146332
16.64649963	0.3222146332
16.65629959	0.3222146332
16.66609955	0.3222146332
16.67589951	0.3222146332
16.68569946	0.3222146332
16.69560051	0.3222146332
16.70540047	0.312145412
16.71520042	0.312145412
16.72500038	0.312145412
16.73480034	0.312145412
16.74469948	0.312145412
16.75449944	0.312145412
16.76429939	0.312145412
16.77409935	0.312145412
16.78389931	0.312145412
16.79369926	0.312145412
16.80360031	0.312145412
16.81340027	0.312145412
16.82320023	0.312145412
16.83300018	0.312145412
16.84280014	0.312145412
16.8526001	0.2819378078
16.86249924	0.2819378078
16.87229919	0.2819378078
16.88209915	0.2819378078
16.89189911	0.2819378078
16.90169907	0.2819378078
16.91160011	0.2819378078
16.92140007	0.2718685865
16.93120003	0.2718685865
16.94099998	0.2718685865
16.95079994	0.2718685865
16.9605999	0.2718685865
16.97050095	0.2718685865
16.9803009	0.2718685865
16.99010086	0.2718685865
16.99990082	0.2718685865
17.00970078	0.2718685865
17.01950073	0.2718685865
17.02939987	0.2718685865
17.03919983	0.2718685865
17.04899979	0.2718685865
17.05879974	0.2617993951
17.0685997	0.2617993951
17.07839966	0.2617993951
17.0883007	0.2617993951
17.09810066	0.2617993951
17.10790062	0.2617993951
17.11770058	0.2617993951
17.12750053	0.2617993951
17.13739967	0.2617993951
17.14719963	0.2617993951
17.15699959	0.2617993951
17.16679955	0.2718685865
17.1765995	0.2718685865
17.18639946	0.2718685865
17.19630051	0.2718685865
17.20610046	0.2718685865
17.21590042	0.2617993951
17.22570038	0.2617993951
17.23550034	0.2617993951
17.24530029	0.2617993951
17.25519943	0.2617993951
17.26499939	0.2617993951
17.27479935	0.2617993951
17.2845993	0.2617993951
17.29439926	0.2617993951
17.30419922	0.2617993951
17.31410027	0.2617993951
17.32390022	0.2617993951
17.33370018	0.2617993951
17.34350014	0.2617993951
17.35330009	0.2617993951
17.36319923	0.2617993951
17.37299919	0.2617993951
17.38279915	0.2617993951
17.39259911	0.2617993951
17.40239906	0.2617993951
17.41220093	0.2617993951
17.42210007	0.2617993951
17.43190002	0.2617993951
17.44169998	0.2617993951
17.45149994	0.2617993951
17.4612999	0.2617993951
17.47109985	0.2617993951
17.4810009	0.2617993951
17.49080086	0.2617993951
17.50060081	0.2617993951
17.51040077	0.2617993951
17.52020073	0.2617993951
17.53009987	0.2617993951
17.53989983	0.2617993951
17.54969978	0.2617993951
17.55949974	0.2617993951
17.5692997	0.2617993951
17.57909966	0.2617993951
17.5890007	0.2617993951
17.59880066	0.2617993951
17.60860062	0.2517301738
17.61840057	0.2517301738
17.62820053	0.2517301738
17.63800049	0.2517301738
17.64789963	0.2517301738
17.65769958	0.2617993951
17.66749954	0.2617993951
17.6772995	0.2617993951
17.68709946	0.2617993951
17.69689941	0.2617993951
17.70680046	0.2617993951
17.71660042	0.2617993951
17.72640038	0.2617993951
17.73620033	0.2617993951
17.74600029	0.2617993951
17.75589943	0.2617993951
17.76569939	0.2617993951
17.77549934	0.2617993951
17.7852993	0.2617993951
17.79509926	0.2617993951
17.80489922	0.2617993951
17.81480026	0.2617993951
17.82460022	0.2617993951
17.83440018	0.2617993951
17.84420013	0.2617993951
17.85400009	0.2617993951
17.86380005	0.2617993951
17.87369919	0.2617993951
17.88349915	0.2617993951
17.8932991	0.2617993951
17.90309906	0.2617993951
17.91290092	0.2617993951
17.92280006	0.2617993951
17.93260002	0.2617993951
17.94239998	0.2617993951
17.95219994	0.2617993951
17.96199989	0.2617993951
17.97190094	0.2617993951
17.98220062	0.2617993951
17.99290085	0.2617993951
18.00399971	0.2617993951
18.0156002	0.2617993951
18.02759933	0.2617993951
18.0401001	0.2617993951
18.05319977	0.2617993951
18.06669998	0.2617993951
18.0807991	0.2617993951
18.09550095	0.2617993951
18.11079979	0.2617993951
18.12669945	0.2617993951
18.1432991	0.2617993951
18.16049957	0.2617993951
18.17840004	0.2718685865
18.19709969	0.2718685865
18.21649933	0.2718685865
18.23670006	0.2718685865
18.25769997	0.2718685865
18.27960014	0.2718685865
18.3022995	0.2718685865
18.32600021	0.2718685865
18.35070038	0.2819378078
18.37630081	0.2819378078
18.40299988	0.2819378078
18.43079948	0.2819378078
18.45969963	0.2920069993
18.4897995	0.2920069993
18.52109909	0.2920069993
18.55360031	0.2920069993
18.58749962	0.2920069993
18.62280083	0.3020762205
18.65950012	0.3020762205
18.6977005	0.3020762205
18.73740005	0.3020762205
18.77869987	0.3020762205
18.82180023	0.3020762205
18.86650085	0.3020762205
18.91309929	0.2920069993
18.96159935	0.2920069993
19.01210022	0.2920069993
19.06459999	0.2920069993
19.11919975	0.2920069993
19.17609978	0.2920069993
19.23520088	0.2920069993
19.29680061	0.2920069993
19.36079979	0.2920069993
19.42749977	0.2920069993
19.49690056	0.2920069993
19.56909943	0.2920069993
19.64419937	0.2819378078
19.72240067	0.2718685865
19.80369949	0.2718685865
19.88829994	0.2718685865
19.97640038	0.2819378078
20.06559944	0.2718685865
20.15469933	0.2718685865
20.24379921	0.2617993951
20.33289909	0.2617993951
20.42210007	0.2617993951
20.51119995	0.2617993951
20.60029984	0.2617993951
20.68939972	0.2718685865
20.77860069	0.2718685865
20.86770058	0.2718685865
20.95680046	0.2718685865
21.04590034	0.2718685865
21.13509941	0.2718685865
21.2241993	0.2617993951
21.31329918	0.2617993951
21.40239906	0.2718685865
21.49160004	0.2718685865
21.58069992	0.2718685865
21.6697998	0.2819378078
21.75889969	0.2819378078
21.84810066	0.2819378078
21.93720055	0.2819378078
22	0.2819378078
22.02599907	0.2819378078


==> data/u_rzmax_ale.txt <==
   14.9700    0.2831
   15.0404    0.2822
   15.1189    0.2786
   15.1965    0.2770
   15.2628    0.2776
   15.3174    0.2786
   15.3623    0.2790
   15.3992    0.2788
   15.4296    0.2786
   15.4546    0.2782
   15.4751    0.2780
   15.4920    0.2778
   15.5059    0.2778
   15.5174    0.2780
   15.5273    0.2780
   15.5371    0.2782
   15.5469    0.2782
   15.5567    0.2784
   15.5666    0.2786
   15.5764    0.2786
   15.5862    0.2786
   15.5960    0.2786
   15.6058    0.2786
   15.6156    0.2786
   15.6255    0.2784
   15.6353    0.2782
   15.6451    0.2782
   15.6549    0.2780
   15.6647    0.2778
   15.6745    0.2776
   15.6844    0.2774
   15.6942    0.2774
   15.7040    0.2772
   15.7138    0.2772
   15.7236    0.2770
   15.7335    0.2770
   15.7433    0.2768
   15.7531    0.2768
   15.7629    0.2769
   15.7727    0.2769
   15.7825    0.2766
   15.7924    0.2766
   15.8022    0.2766
   15.8120    0.2769
   15.8218    0.2769
   15.8316    0.2771
   15.8414    0.2772
   15.8513    0.2772
   15.8611    0.2774
   15.8709    0.2776
   15.8807    0.2778
   15.8905    0.2780
   15.9004    0.2782
   15.9102    0.2784
   15.9200    0.2786
   15.9298    0.2788
   15.9396    0.2788
   15.9494    0.2790
   15.9593    0.2790
   15.9691    0.2792
   15.9789    0.2792
   15.9887    0.2792
   15.9985    0.2792
   16.0083    0.2792
   16.0182    0.2792
   16.0280    0.2790
   16.0378    0.2790
   16.0476    0.2788
   16.0574    0.2784
   16.0672    0.2782
   16.0771    0.2778
   16.0869    0.2776
   16.0967    0.2772
   16.1065    0.2770
   16.1163    0.2766
   16.1262    0.2764
   16.1360    0.2762
   16.1458    0.2762
   16.1556    0.2760
   16.1654    0.2758
   16.1752    0.2758
   16.1851    0.2756
   16.1949    0.2756
   16.2047    0.2754
   16.2145    0.2754
   16.2243    0.2754
   16.2341    0.2754
   16.2440    0.2754
   16.2538    0.2756
   16.2636    0.2757
   16.2734    0.2760
   16.2832    0.2762
   16.2930    0.2766
   16.3029    0.2772
   16.3127    0.2776
   16.3225    0.2781
   16.3323    0.2785
   16.3421    0.2790
   16.3520    0.2796
   16.3618    0.2802
   16.3716    0.2808
   16.3814    0.2814
   16.3912    0.2822
   16.4010    0.2833
   16.4109    0.2841
   16.4207    0.2851
   16.4305    0.2860
   16.4403    0.2872
   16.4501    0.2887
   16.4599    0.2899
   16.4698    0.2913
   16.4796    0.2927
   16.4894    0.2941
   16.4992    0.2957
   16.5090    0.2973
   16.5189    0.2987
   16.5287    0.3003
   16.5385    0.3020
   16.5483    0.3036
   16.5581    0.3050
   16.5679    0.3064
   16.5778    0.3079
   16.5876    0.3093
   16.5974    0.3106
   16.6072    0.3120
   16.6170    0.3130
   16.6268    0.3144
   16.6367    0.3152
   16.6465    0.3162
   16.6563    0.3170
   16.6661    0.3176
   16.6759    0.3178
   16.6857    0.3180
   16.6956    0.3176
   16.7054    0.3169
   16.7152    0.3155
   16.7250    0.3135
   16.7348    0.3104
   16.7447    0.3084
   16.7545    0.3074
   16.7643    0.3061
   16.7741    0.3053
   16.7839    0.3047
   16.7937    0.3035
   16.8036    0.3027
   16.8134    0.3021
   16.8232    0.3021
   16.8330    0.3021
   16.8428    0.3021
   16.8526    0.2920
   16.8625    0.2920
   16.8723    0.2906
   16.8821    0.2885
   16.8919    0.2863
   16.9017    0.2843
   16.9116    0.2824
   16.9214    0.2805
   16.9312    0.2789
   16.9410    0.2775
   16.9508    0.2758
   16.9606    0.2748
   16.9705    0.2738
   16.9803    0.2726
   16.9901    0.2720
   16.9999    0.2716
   17.0097    0.2707
   17.0195    0.2703
   17.0294    0.2697
   17.0392    0.2695
   17.0490    0.2693
   17.0588    0.2692
   17.0686    0.2688
   17.0784    0.2686
   17.0883    0.2682
   17.0981    0.2678
   17.1079    0.2678
   17.1177    0.2674
   17.1275    0.2670
   17.1374    0.2666
   17.1472    0.2662
   17.1570    0.2660
   17.1668    0.2657
   17.1766    0.2651
   17.1864    0.2649
   17.1963    0.2646
   17.2061    0.2644
   17.2159    0.2639
   17.2257    0.2637
   17.2355    0.2633
   17.2453    0.2631
   17.2552    0.2627
   17.2650    0.2623
   17.2748    0.2621
   17.2846    0.2617
   17.2944    0.2615
   17.3042    0.2611
   17.3141    0.2607
   17.3239    0.2605
   17.3337    0.2603
   17.3435    0.2601
   17.3533    0.2601
   17.3632    0.2599
   17.3730    0.2599
   17.3828    0.2599
   17.3926    0.2599
   17.4024    0.2599
   17.4122    0.2597
   17.4221    0.2597
   17.4319    0.2597
   17.4417    0.2597
   17.4515    0.2597
   17.4613    0.2595
   17.4711    0.2595
   17.4810    0.2593
   17.4908    0.2591
   17.5006    0.2591
   17.5104    0.2588
   17.5202    0.2586
   17.5301    0.2584
   17.5399    0.2580
   17.5497    0.2578
   17.5595    0.2576
   17.5693    0.2574
   17.5791    0.2572
   17.5890    0.2570
   17.5988    0.2568
   17.6086    0.2567
   17.6184    0.2569
   17.6282    0.2569
   17.6380    0.2571
   17.6479    0.2573
   17.6577    0.2574
   17.6675    0.2576
   17.6773    0.2578
   17.6871    0.2580
   17.6969    0.2582
   17.7068    0.2584
   17.7166    0.2586
   17.7264    0.2588
   17.7362    0.2593
   17.7460    0.2597
   17.7559    0.2601
   17.7657    0.2605
   17.7755    0.2611
   17.7853    0.2615
   17.7951    0.2621
   17.8049    0.2625
   17.8148    0.2631
   17.8246    0.2637
   17.8344    0.2643
   17.8442    0.2647
   17.8540    0.2654
   17.8638    0.2658
   17.8737    0.2662
   17.8835    0.2664
   17.8933    0.2664
   17.9031    0.2664
   17.9129    0.2664
   17.9228    0.2664
   17.9326    0.2664
   17.9424    0.2664
   17.9522    0.2664
   17.9620    0.2662
   17.9719    0.2662
   17.9822    0.2662
   17.9929    0.2660
   18.0040    0.2658
   18.0156    0.2656
   18.0276    0.2656
   18.0401    0.2654
   18.0532    0.2654
   18.0667    0.2656
   18.0808    0.2656
   18.0955    0.2660
   18.1108    0.2662
   18.1267    0.2666
   18.1433    0.2670
   18.1605    0.2674
   18.1784    0.2681
   18.1971    0.2687
   18.2165    0.2697
   18.2367    0.2707
   18.2577    0.2722
   18.2796    0.2734
   18.3023    0.2744
   18.3260    0.2754
   18.3507    0.2768
   18.3763    0.2786
   18.4030    0.2808
   18.4308    0.2837
   18.4597    0.2870
   18.4898    0.2905
   18.5211    0.2923
   18.5536    0.2921
   18.5875    0.2929
   18.6228    0.2975
   18.6595    0.3018
   18.6977    0.3030
   18.7374    0.3036
   18.7787    0.3026
   18.8218    0.3016
   18.8665    0.2999
   18.9131    0.2970
   18.9616    0.2943
   19.0121    0.2927
   19.0646    0.2917
   19.1192    0.2931
   19.1761    0.2939
   19.2352    0.2939
   19.2968    0.2941
   19.3608    0.2945
   19.4275    0.2960
   19.4969    0.2939
   19.5691    0.2927
   19.6442    0.2831
   19.7224    0.2758
   19.8037    0.2673
   19.8883    0.2730
   19.9764    0.2763
   20.0656    0.2718
   20.1547    0.2712
   20.2438    0.2641
   20.3329    0.2591
   20.4221    0.2568
   20.5112    0.2619
   20.6003    0.2650
   20.6894    0.2671
   20.7786    0.2697
   20.8677    0.2673
   20.9568    0.2677
   21.0459    0.2687
   21.1351    0.2677
   21.2242    0.2641
   21.3133    0.2668
   21.4024    0.2714
   21.4916    0.2726
   21.5807    0.2714
   21.6698    0.2780
   21.7589    0.2843
   21.8481    0.2820
   21.9372    0.2806
   22.0000    0.2794
   22.0260    0.2790


==> data/u_ymax.txt <==
14.97000027	0.06599999964
15.04039955	0.06599999964
15.1189003	0.06599999964
15.19649982	0.0680000037
15.26280022	0.0680000037
15.31739998	0.0680000037
15.36229992	0.0680000037
15.39920044	0.0680000037
15.42959976	0.0680000037
15.45460033	0.0680000037
15.47509956	0.0680000037
15.49199963	0.0680000037
15.50590038	0.0680000037
15.51739979	0.0680000037
15.52729988	0.0680000037
15.53709984	0.0680000037
15.5468998	0.0680000037
15.55669975	0.0680000037
15.56659985	0.0680000037
15.5763998	0.0680000037
15.58619976	0.0680000037
15.59599972	0.0680000037
15.60579967	0.0680000037
15.61559963	0.0680000037
15.62549973	0.0680000037
15.63529968	0.0680000037
15.64509964	0.0700000003
15.6548996	0.0700000003
15.66469955	0.0700000003
15.67450047	0.0700000003
15.6843996	0.0700000003
15.69419956	0.0700000003
15.70400047	0.0700000003
15.71380043	0.0700000003
15.72360039	0.0700000003
15.73349953	0.0700000003
15.74330044	0.0700000003
15.7531004	0.0700000003
15.76290035	0.0700000003
15.77270031	0.0700000003
15.78250027	0.0700000003
15.79240036	0.0700000003
15.80220032	0.0700000003
15.81200027	0.0700000003
15.82180023	0.0700000003
15.83160019	0.0700000003
15.84140015	0.0700000003
15.85130024	0.0700000003
15.8611002	0.0700000003
15.87090015	0.0700000003
15.88070011	0.0700000003
15.89050007	0.0700000003
15.90040016	0.0700000003
15.91020012	0.0719999969
15.92000008	0.0719999969
15.92980003	0.0719999969
15.93959999	0.0719999969
15.94939995	0.0719999969
15.95930004	0.0719999969
15.9691	0.0719999969
15.97889996	0.0719999969
15.98869991	0.07400000095
15.99849987	0.07400000095
16.00830078	0.07400000095
16.01819992	0.07400000095
16.02799988	0.07400000095
16.03779984	0.07599999756
16.04759979	0.07599999756
16.05739975	0.07599999756
16.06719971	0.07599999756
16.07710075	0.07599999756
16.08690071	0.07800000161
16.09670067	0.07800000161
16.10650063	0.07800000161
16.11630058	0.07800000161
16.12619972	0.07800000161
16.13599968	0.07999999821
16.14579964	0.07999999821
16.15559959	0.07999999821
16.16539955	0.08200000226
16.17519951	0.08200000226
16.18510056	0.08200000226
16.19490051	0.08399999887
16.20470047	0.08399999887
16.21450043	0.08399999887
16.22430038	0.08399999887
16.23410034	0.0862378031
16.24399948	0.0862378031
16.25379944	0.0862378031
16.2635994	0.08898829669
16.27339935	0.08898829669
16.28319931	0.08898829669
16.29299927	0.08898829669
16.30290031	0.09233149886
16.31270027	0.09233149886
16.32250023	0.09233149886
16.33230019	0.09233149886
16.34210014	0.09639520198
16.35199928	0.09639520198
16.36179924	0.09639520198
16.3715992	0.09639520198
16.38139915	0.1013349965
16.39119911	0.1013349965
16.40099907	0.1013349965
16.41090012	0.1013349965
16.42070007	0.1013349965
16.43050003	0.1073390022
16.44029999	0.1073390022
16.45009995	0.1073390022
16.4598999	0.1073390022
16.46980095	0.1073390022
16.47960091	0.1073390022
16.48940086	0.1073390022
16.49920082	0.1146359965
16.50900078	0.1146359965
16.51889992	0.1146359965
16.52869987	0.1146359965
16.53849983	0.1146359965
16.54829979	0.1146359965
16.55809975	0.1146359965
16.5678997	0.1146359965
16.57780075	0.1146359965
16.58760071	0.1146359965
16.59740067	0.1235070005
16.60720062	0.1235070005
16.61700058	0.1235070005
16.62680054	0.1235070005
16.63669968	0.1235070005
16.64649963	0.1235070005
16.65629959	0.1235070005
16.66609955	0.1235070005
16.67589951	0.1235070005
16.68569946	0.1235070005
16.69560051	0.1235070005
16.70540047	0.1146359965
16.71520042	0.1146359965
16.72500038	0.1146359965
16.73480034	0.1146359965
16.74469948	0.1146359965
16.75449944	0.1146359965
16.76429939	0.1146359965
16.77409935	0.1146359965
16.78389931	0.1146359965
16.79369926	0.1146359965
16.80360031	0.1146359965
16.81340027	0.1146359965
16.82320023	0.1146359965
16.83300018	0.1146359965
16.84280014	0.1146359965
16.8526001	0.1073390022
16.86249924	0.1073390022
16.87229919	0.1073390022
16.88209915	0.1073390022
16.89189911	0.1073390022
16.90169907	0.1073390022
16.91160011	0.1073390022
16.92140007	0.1073390022
16.93120003	0.1073390022
16.94099998	0.1073390022
16.95079994	0.1073390022
16.9605999	0.1073390022
16.97050095	0.1073390022
16.9803009	0.1073390022
16.99010086	0.1073390022
16.99990082	0.1073390022
17.00970078	0.1073390022
17.01950073	0.1073390022
17.02939987	0.1073390022
17.03919983	0.1073390022
17.04899979	0.1073390022
17.05879974	0.1013349965
17.0685997	0.1013349965
17.07839966	0.1013349965
17.0883007	0.1013349965
17.09810066	0.1013349965
17.10790062	0.1013349965
17.11770058	0.1013349965
17.12750053	0.1013349965
17.13739967	0.1013349965
17.14719963	0.1013349965
17.15699959	0.1013349965
17.16679955	0.1013349965
17.1765995	0.1013349965
17.18639946	0.1013349965
17.19630051	0.1013349965
17.20610046	0.1013349965
17.21590042	0.09639520198
17.22570038	0.09639520198
17.23550034	0.09639520198
17.24530029	0.09639520198
17.25519943	0.09639520198
17.26499939	0.09639520198
17.27479935	0.09639520198
17.2845993	0.09639520198
17.29439926	0.09639520198
17.30419922	0.09639520198
17.31410027	0.09639520198
17.32390022	0.09639520198
17.33370018	0.09639520198
17.34350014	0.09639520198
17.35330009	0.09233149886
17.36319923	0.09233149886
17.37299919	0.09233149886
17.38279915	0.09233149886
17.39259911	0.09233149886
17.40239906	0.09233149886
17.41220093	0.09233149886
17.42210007	0.09233149886
17.43190002	0.09233149886
17.44169998	0.09233149886
17.45149994	0.09233149886
17.4612999	0.09233149886
17.47109985	0.08898829669
17.4810009	0.08898829669
17.49080086	0.08898829669
17.50060081	0.08898829669
17.51040077	0.08898829669
17.52020073	0.08898829669
17.53009987	0.08898829669
17.53989983	0.08898829669
17.54969978	0.08898829669
17.55949974	0.08898829669
17.5692997	0.08898829669
17.57909966	0.08898829669
17.5890007	0.08898829669
17.59880066	0.08898829669
17.60860062	0.0862378031
17.61840057	0.0862378031
17.62820053	0.0862378031
17.63800049	0.0862378031
17.64789963	0.0862378031
17.65769958	0.0862378031
17.66749954	0.0862378031
17.6772995	0.0862378031
17.68709946	0.0862378031
17.69689941	0.0862378031
17.70680046	0.0862378031
17.71660042	0.0862378031
17.72640038	0.0862378031
17.73620033	0.0862378031
17.74600029	0.0862378031
17.75589943	0.0862378031
17.76569939	0.0862378031
17.77549934	0.0862378031
17.7852993	0.0862378031
17.79509926	0.0862378031
17.80489922	0.08399999887
17.81480026	0.08399999887
17.82460022	0.08399999887
17.83440018	0.08399999887
17.84420013	0.08399999887
17.85400009	0.08399999887
17.86380005	0.08399999887
17.87369919	0.08399999887
17.88349915	0.08399999887
17.8932991	0.08399999887
17.90309906	0.08399999887
17.91290092	0.08399999887
17.92280006	0.08399999887
17.93260002	0.08399999887
17.94239998	0.08399999887
17.95219994	0.08399999887
17.96199989	0.08399999887
17.97190094	0.08399999887
17.98220062	0.08399999887
17.99290085	0.08399999887
18.00399971	0.08399999887
18.0156002	0.08399999887
18.02759933	0.08399999887
18.0401001	0.08399999887
18.05319977	0.08399999887
18.06669998	0.08399999887
18.0807991	0.08399999887
18.09550095	0.08399999887
18.11079979	0.08399999887
18.12669945	0.08399999887
18.1432991	0.08399999887
18.16049957	0.08399999887
18.17840004	0.08399999887
18.19709969	0.08399999887
18.21649933	0.08399999887
18.23670006	0.08399999887
18.25769997	0.08399999887
18.27960014	0.0862378031
18.3022995	0.0862378031
18.32600021	0.0862378031
18.35070038	0.0862378031
18.37630081	0.0862378031
18.40299988	0.0862378031
18.43079948	0.0862378031
18.45969963	0.0862378031
18.4897995	0.0862378031
18.52109909	0.0862378031
18.55360031	0.0862378031
18.58749962	0.0862378031
18.62280083	0.0862378031
18.65950012	0.0862378031
18.6977005	0.0862378031
18.73740005	0.0862378031
18.77869987	0.0862378031
18.82180023	0.0862378031
18.86650085	0.0862378031
18.91309929	0.08399999887
18.96159935	0.08399999887
19.01210022	0.08200000226
19.06459999	0.07999999821
19.11919975	0.07999999821
19.17609978	0.07999999821
19.23520088	0.07999999821
19.29680061	0.07999999821
19.36079979	0.07800000161
19.42749977	0.07599999756
19.49690056	0.07400000095
19.56909943	0.07400000095
19.64419937	0.0719999969
19.72240067	0.0680000037
19.80369949	0.06599999964
19.88829994	0.06400000304
19.97640038	0.06599999964
20.06559944	0.06400000304
20.15469933	0.06400000304
20.24379921	0.06199999899
20.33289909	0.06199999899
20.42210007	0.06199999899
20.51119995	0.06400000304
20.60029984	0.06199999899
20.68939972	0.06199999899
20.77860069	0.06400000304
20.86770058	0.06199999899
20.95680046	0.06199999899
21.04590034	0.06199999899
21.13509941	0.06199999899
21.2241993	0.06199999899
21.31329918	0.06199999899
21.40239906	0.06199999899
21.49160004	0.06199999899
21.58069992	0.06199999899
21.6697998	0.06199999899
21.75889969	0.06199999899
21.84810066	0.06199999899
21.93720055	0.06199999899
22	0.06199999899
22.02599907	0.06199999899


==> data/u_ymax_ale.txt <==
   14.9700    0.0661
   15.0404    0.0666
   15.1189    0.0666
   15.1965    0.0672
   15.2628    0.0679
   15.3174    0.0681
   15.3623    0.0680
   15.3992    0.0681
   15.4296    0.0683
   15.4546    0.0683
   15.4751    0.0683
   15.4920    0.0682
   15.5059    0.0682
   15.5174    0.0682
   15.5273    0.0682
   15.5371    0.0682
   15.5469    0.0683
   15.5567    0.0683
   15.5666    0.0683
   15.5764    0.0684
   15.5862    0.0685
   15.5960    0.0686
   15.6058    0.0687
   15.6156    0.0687
   15.6255    0.0688
   15.6353    0.0688
   15.6451    0.0689
   15.6549    0.0689
   15.6647    0.0690
   15.6745    0.0691
   15.6844    0.0692
   15.6942    0.0693
   15.7040    0.0693
   15.7138    0.0695
   15.7236    0.0695
   15.7335    0.0697
   15.7433    0.0698
   15.7531    0.0699
   15.7629    0.0700
   15.7727    0.0701
   15.7825    0.0702
   15.7924    0.0703
   15.8022    0.0703
   15.8120    0.0703
   15.8218    0.0703
   15.8316    0.0703
   15.8414    0.0703
   15.8513    0.0703
   15.8611    0.0703
   15.8709    0.0704
   15.8807    0.0706
   15.8905    0.0707
   15.9004    0.0709
   15.9102    0.0711
   15.9200    0.0712
   15.9298    0.0714
   15.9396    0.0716
   15.9494    0.0718
   15.9593    0.0721
   15.9691    0.0723
   15.9789    0.0726
   15.9887    0.0730
   15.9985    0.0734
   16.0083    0.0738
   16.0182    0.0742
   16.0280    0.0746
   16.0378    0.0750
   16.0476    0.0754
   16.0574    0.0759
   16.0672    0.0763
   16.0771    0.0767
   16.0869    0.0771
   16.0967    0.0775
   16.1065    0.0779
   16.1163    0.0784
   16.1262    0.0789
   16.1360    0.0795
   16.1458    0.0802
   16.1556    0.0808
   16.1654    0.0814
   16.1752    0.0820
   16.1851    0.0827
   16.1949    0.0832
   16.2047    0.0838
   16.2145    0.0844
   16.2243    0.0850
   16.2341    0.0857
   16.2440    0.0864
   16.2538    0.0871
   16.2636    0.0878
   16.2734    0.0886
   16.2832    0.0895
   16.2930    0.0904
   16.3029    0.0914
   16.3127    0.0923
   16.3225    0.0933
   16.3323    0.0942
   16.3421    0.0952
   16.3520    0.0962
   16.3618    0.0972
   16.3716    0.0982
   16.3814    0.0993
   16.3912    0.1004
   16.4010    0.1015
   16.4109    0.1025
   16.4207    0.1036
   16.4305    0.1046
   16.4403    0.1056
   16.4501    0.1067
   16.4599    0.1078
   16.4698    0.1087
   16.4796    0.1098
   16.4894    0.1107
   16.4992    0.1117
   16.5090    0.1127
   16.5189    0.1135
   16.5287    0.1145
   16.5385    0.1153
   16.5483    0.1162
   16.5581    0.1168
   16.5679    0.1175
   16.5778    0.1181
   16.5876    0.1186
   16.5974    0.1190
   16.6072    0.1196
   16.6170    0.1198
   16.6268    0.1202
   16.6367    0.1204
   16.6465    0.1206
   16.6563    0.1208
   16.6661    0.1208
   16.6759    0.1206
   16.6857    0.1204
   16.6956    0.1198
   16.7054    0.1189
   16.7152    0.1178
   16.7250    0.1163
   16.7348    0.1145
   16.7447    0.1135
   16.7545    0.1131
   16.7643    0.1126
   16.7741    0.1122
   16.7839    0.1121
   16.7937    0.1117
   16.8036    0.1116
   16.8134    0.1114
   16.8232    0.1111
   16.8330    0.1109
   16.8428    0.1108
   16.8526    0.1103
   16.8625    0.1101
   16.8723    0.1098
   16.8821    0.1095
   16.8919    0.1093
   16.9017    0.1090
   16.9116    0.1087
   16.9214    0.1085
   16.9312    0.1082
   16.9410    0.1079
   16.9508    0.1075
   16.9606    0.1072
   16.9705    0.1070
   16.9803    0.1066
   16.9901    0.1063
   16.9999    0.1060
   17.0097    0.1056
   17.0195    0.1054
   17.0294    0.1050
   17.0392    0.1047
   17.0490    0.1044
   17.0588    0.1041
   17.0686    0.1038
   17.0784    0.1035
   17.0883    0.1031
   17.0981    0.1028
   17.1079    0.1026
   17.1177    0.1023
   17.1275    0.1019
   17.1374    0.1016
   17.1472    0.1013
   17.1570    0.1009
   17.1668    0.1006
   17.1766    0.1002
   17.1864    0.0998
   17.1963    0.0995
   17.2061    0.0992
   17.2159    0.0988
   17.2257    0.0984
   17.2355    0.0981
   17.2453    0.0977
   17.2552    0.0973
   17.2650    0.0970
   17.2748    0.0967
   17.2846    0.0963
   17.2944    0.0960
   17.3042    0.0957
   17.3141    0.0953
   17.3239    0.0950
   17.3337    0.0947
   17.3435    0.0943
   17.3533    0.0941
   17.3632    0.0937
   17.3730    0.0934
   17.3828    0.0931
   17.3926    0.0928
   17.4024    0.0925
   17.4122    0.0922
   17.4221    0.0919
   17.4319    0.0916
   17.4417    0.0913
   17.4515    0.0911
   17.4613    0.0908
   17.4711    0.0905
   17.4810    0.0903
   17.4908    0.0900
   17.5006    0.0897
   17.5104    0.0895
   17.5202    0.0893
   17.5301    0.0890
   17.5399    0.0888
   17.5497    0.0886
   17.5595    0.0883
   17.5693    0.0881
   17.5791    0.0880
   17.5890    0.0878
   17.5988    0.0877
   17.6086    0.0875
   17.6184    0.0874
   17.6282    0.0872
   17.6380    0.0871
   17.6479    0.0870
   17.6577    0.0869
   17.6675    0.0867
   17.6773    0.0866
   17.6871    0.0865
   17.6969    0.0863
   17.7068    0.0862
   17.7166    0.0860
   17.7264    0.0859
   17.7362    0.0858
   17.7460    0.0857
   17.7559    0.0856
   17.7657    0.0855
   17.7755    0.0854
   17.7853    0.0853
   17.7951    0.0852
   17.8049    0.0851
   17.8148    0.0850
   17.8246    0.0850
   17.8344    0.0850
   17.8442    0.0850
   17.8540    0.0850
   17.8638    0.0850
   17.8737    0.0849
   17.8835    0.0849
   17.8933    0.0848
   17.9031    0.0847
   17.9129    0.0847
   17.9228    0.0846
   17.9326    0.0845
   17.9424    0.0844
   17.9522    0.0843
   17.9620    0.0842
   17.9719    0.0841
   17.9822    0.0841
   17.9929    0.0841
   18.0040    0.0841
   18.0156    0.0840
   18.0276    0.0840
   18.0401    0.0840
   18.0532    0.0840
   18.0667    0.0841
   18.0808    0.0843
   18.0955    0.0844
   18.1108    0.0846
   18.1267    0.0847
   18.1433    0.0848
   18.1605    0.0848
   18.1784    0.0848
   18.1971    0.0848
   18.2165    0.0848
   18.2367    0.0849
   18.2577    0.0851
   18.2796    0.0853
   18.3023    0.0855
   18.3260    0.0857
   18.3507    0.0857
   18.3763    0.0859
   18.4030    0.0860
   18.4308    0.0862
   18.4597    0.0864
   18.4898    0.0865
   18.5211    0.0867
   18.5536    0.0863
   18.5875    0.0859
   18.6228    0.0860
   18.6595    0.0861
   18.6977    0.0861
   18.7374    0.0865
   18.7787    0.0864
   18.8218    0.0867
   18.8665    0.0861
   18.9131    0.0846
   18.9616    0.0838
   19.0121    0.0822
   19.0646    0.0807
   19.1192    0.0808
   19.1761    0.0802
   19.2352    0.0801
   19.2968    0.0803
   19.3608    0.0786
   19.4275    0.0762
   19.4969    0.0745
   19.5691    0.0743
   19.6442    0.0718
   19.7224    0.0691
   19.8037    0.0658
   19.8883    0.0647
   19.9764    0.0655
   20.0656    0.0634
   20.1547    0.0633
   20.2438    0.0618
   20.3329    0.0614
   20.4221    0.0615
   20.5112    0.0632
   20.6003    0.0627
   20.6894    0.0621
   20.7786    0.0630
   20.8677    0.0616
   20.9568    0.0613
   21.0459    0.0617
   21.1351    0.0621
   21.2242    0.0616
   21.3133    0.0621
   21.4024    0.0626
   21.4916    0.0620
   21.5807    0.0613
   21.6698    0.0619
   21.7589    0.0622
   21.8481    0.0617
   21.9372    0.0617
   22.0000    0.0613
   22.0260    0.0611


==> data/v_magmax.txt <==
14.97000027	0.00678106118
15.04039955	0.006791083608
15.1189003	0.006772183813
15.19649982	0.006700954866
15.26280022	0.006572689395
15.31739998	0.006409141701
15.36229992	0.006290628109
15.39920044	0.006205082871
15.42959976	0.006175750401
15.45460033	0.006179451477
15.47509956	0.006190701388
15.49199963	0.00620405376
15.50590038	0.006216946524
15.51739979	0.006228435785
15.52729988	0.006241147872
15.53709984	0.006258155219
15.5468998	0.006277490873
15.55669975	0.006296036299
15.56659985	0.006313754246
15.5763998	0.006330571603
15.58619976	0.006346588954
15.59599972	0.006362205371
15.60579967	0.006377651356
15.61559963	0.006392646115
15.62549973	0.006406741217
15.63529968	0.006419737358
15.64509964	0.006431686692
15.6548996	0.006441419479
15.66469955	0.006448617205
15.67450047	0.006452627014
15.6843996	0.006452973932
15.69419956	0.006450698711
15.70400047	0.006452633999
15.71380043	0.006454320624
15.72360039	0.0064541311
15.73349953	0.006452451926
15.74330044	0.00645104982
15.7531004	0.006450758316
15.76290035	0.006453123875
15.77270031	0.006461085286
15.78250027	0.006475401111
15.79240036	0.006495120004
15.80220032	0.006519102957
15.81200027	0.006545939017
15.82180023	0.006573443767
15.83160019	0.006599480752
15.84140015	0.006623258349
15.85130024	0.00664294837
15.8611002	0.006656526122
15.87090015	0.006663539913
15.88070011	0.006665628403
15.89050007	0.006665175315
15.90040016	0.006664768793
15.91020012	0.006665996742
15.92000008	0.006670021918
15.92980003	0.006675024517
15.93959999	0.006678433623
15.94939995	0.006685085129
15.95930004	0.006693723612
15.9691	0.006703166291
15.97889996	0.006712860428
15.98869991	0.006722955033
15.99849987	0.006735471543
16.00830078	0.006745546125
16.01819992	0.006751102861
16.02799988	0.00675272895
16.03779984	0.006752413698
16.04759979	0.006750569679
16.05739975	0.006747245789
16.06719971	0.006743638311
16.07710075	0.006741601974
16.08690071	0.006740196608
16.09670067	0.006740011275
16.10650063	0.006740993354
16.11630058	0.006742924452
16.12619972	0.00674624322
16.13599968	0.006751223002
16.14579964	0.006757007446
16.15559959	0.006761636585
16.16539955	0.006763368845
16.17519951	0.006761375349
16.18510056	0.00675604213
16.19490051	0.006748809945
16.20470047	0.006741097197
16.21450043	0.006735047791
16.22430038	0.006732808892
16.23410034	0.006734478753
16.24399948	0.006738589611
16.25379944	0.006743700709
16.2635994	0.006749253254
16.27339935	0.006753424183
16.28319931	0.006754998583
16.29299927	0.006755251437
16.30290031	0.006755247246
16.31270027	0.006754165981
16.32250023	0.00675079925
16.33230019	0.006744803395
16.34210014	0.006737988442
16.35199928	0.006733252201
16.36179924	0.00673055416
16.3715992	0.006727774162
16.38139915	0.006724143401
16.39119911	0.006720081437
16.40099907	0.006716028322
16.41090012	0.006713255774
16.42070007	0.006714737974
16.43050003	0.006714969408
16.44029999	0.006713908631
16.45009995	0.006711907685
16.4598999	0.006708920933
16.46980095	0.006704162341
16.47960091	0.006696674507
16.48940086	0.006686845329
16.49920082	0.006675838958
16.50900078	0.006669700146
16.51889992	0.006674242672
16.52869987	0.006681227125
16.53849983	0.006689813454
16.54829979	0.006699018646
16.55809975	0.006709412672
16.5678997	0.006721575279
16.57780075	0.006734877825
16.58760071	0.006761351135
16.59740067	0.006785174366
16.60720062	0.006805467885
16.61700058	0.00682076579
16.62680054	0.006830866449
16.63669968	0.006835888606
16.64649963	0.006836653687
16.65629959	0.006834659725
16.66609955	0.006831151899
16.67589951	0.006826439407
16.68569946	0.006820088718
16.69560051	0.006811170839
16.70540047	0.006798760034
16.71520042	0.006783154793
16.72500038	0.006767401937
16.73480034	0.00675038062
16.74469948	0.006729687098
16.75449944	0.006703861989
16.76429939	0.006676198915
16.77409935	0.006646554451
16.78389931	0.006616281811
16.79369926	0.006594269536
16.80360031	0.00657414319
16.81340027	0.006553030573
16.82320023	0.006532696541
16.83300018	0.006516274065
16.84280014	0.006504228804
16.8526001	0.006495849695
16.86249924	0.006491599139
16.87229919	0.00649161404
16.88209915	0.006494770758
16.89189911	0.006500123534
16.90169907	0.006506703794
16.91160011	0.006512452383
16.92140007	0.006515324116
16.93120003	0.006514287088
16.94099998	0.006509483792
16.95079994	0.0065018842
16.9605999	0.006492553279
16.97050095	0.006481274497
16.9803009	0.006483780686
16.99010086	0.006492548622
16.99990082	0.006497249939
17.00970078	0.006494605448
17.01950073	0.006485138088
17.02939987	0.006472434849
17.03919983	0.006462734193
17.04899979	0.00645967247
17.05879974	0.006462831516
17.0685997	0.006470322609
17.07839966	0.0064800689
17.0883007	0.006488990039
17.09810066	0.00649446575
17.10790062	0.006495913025
17.11770058	0.006494127214
17.12750053	0.006490034517
17.13739967	0.006485038437
17.14719963	0.006479943637
17.15699959	0.006473244634
17.16679955	0.006464428734
17.1765995	0.006454702932
17.18639946	0.006443841849
17.19630051	0.0064312662
17.20610046	0.006417930126
17.21590042	0.006405395456
17.22570038	0.00639531156
17.23550034	0.006386083085
17.24530029	0.006378901657
17.25519943	0.006375208963
17.26499939	0.006375628058
17.27479935	0.006379447877
17.2845993	0.006384239532
17.29439926	0.006387508009
17.30419922	0.006388715468
17.31410027	0.006389398593
17.32390022	0.00639171293
17.33370018	0.006395429373
17.34350014	0.00639778655
17.35330009	0.006396956276
17.36319923	0.006394049153
17.37299919	0.006389433984
17.38279915	0.006385156885
17.39259911	0.006382103078
17.40239906	0.006380082108
17.41220093	0.006379021332
17.42210007	0.006378991529
17.43190002	0.006382128689
17.44169998	0.006389786489
17.45149994	0.006401100662
17.4612999	0.006412006915
17.47109985	0.006418686826
17.4810009	0.006420353428
17.49080086	0.006419378333
17.50060081	0.006419740152
17.51040077	0.00642325962
17.52020073	0.006428697612
17.53009987	0.006434737239
17.53989983	0.00644027628
17.54969978	0.006445380859
17.55949974	0.006452452857
17.5692997	0.006463580765
17.57909966	0.00647801999
17.5890007	0.006494735833
17.59880066	0.006512384862
17.60860062	0.006529175676
17.61840057	0.006544530857
17.62820053	0.006556913722
17.63800049	0.006565168966
17.64789963	0.006570091005
17.65769958	0.006573384628
17.66749954	0.006576741114
17.6772995	0.006581873167
17.68709946	0.006587711629
17.69689941	0.006592066493
17.70680046	0.006594823673
17.71660042	0.006598906126
17.72640038	0.006605862174
17.73620033	0.006615620572
17.74600029	0.006626270711
17.75589943	0.006640689913
17.76569939	0.006664304994
17.77549934	0.006689311471
17.7852993	0.006714379415
17.79509926	0.006736691575
17.80489922	0.006753967609
17.81480026	0.006764330901
17.82460022	0.00676683709
17.83440018	0.006761149969
17.84420013	0.006748871878
17.85400009	0.006733065937
17.86380005	0.006715406664
17.87369919	0.006695905235
17.88349915	0.006674040575
17.8932991	0.006648503244
17.90309906	0.006619137246
17.91290092	0.006589198019
17.92280006	0.006563032512
17.93260002	0.006543503143
17.94239998	0.006530736573
17.95219994	0.006523292512
17.96199989	0.006519977003
17.97190094	0.006521294825
17.98220062	0.006528140511
17.99290085	0.006541949231
18.00399971	0.00656179525
18.0156002	0.006580020767
18.02759933	0.006588092074
18.0401001	0.006587380078
18.05319977	0.006583160721
18.06669998	0.00657968875
18.0807991	0.0065759141
18.09550095	0.00656316895
18.11079979	0.006538262591
18.12669945	0.006508433726
18.1432991	0.006477372255
18.16049957	0.006444812752
18.17840004	0.006420005113
18.19709969	0.006418498233
18.21649933	0.006429144181
18.23670006	0.006439970341
18.25769997	0.00644542696
18.27960014	0.006447468884
18.3022995	0.006473056972
18.32600021	0.006523901597
18.35070038	0.006556398235
18.37630081	0.006560488138
18.40299988	0.006556149106
18.43079948	0.006544762291
18.45969963	0.006580845453
18.4897995	0.006627590396
18.52109909	0.006612845231
18.55360031	0.006624490488
18.58749962	0.006641784683
18.62280083	0.00668308977
18.65950012	0.006680095103
18.6977005	0.006696894765
18.73740005	0.00675747497
18.77869987	0.006761289667
18.82180023	0.006823392585
18.86650085	0.006912985351
18.91309929	0.007128051016
18.96159935	0.007220175117
19.01210022	0.007170575671
19.06459999	0.007155092433
19.11919975	0.007353341673
19.17609978	0.007444055751
19.23520088	0.007486042101
19.29680061	0.00753295701
19.36079979	0.007768779993
19.42749977	0.007817348465
19.49690056	0.007769054268
19.56909943	0.007653965149
19.64419937	0.007579071447
19.72240067	0.007507109083
19.80369949	0.007805872243
19.88829994	0.007883050479
19.97640038	0.008003741503
20.06559944	0.008203504607
20.15469933	0.008153901435
20.24379921	0.008071063086
20.33289909	0.008208666928
20.42210007	0.008226780221
20.51119995	0.008125877939
20.60029984	0.008099391125
20.68939972	0.008378243074
20.77860069	0.008385957219
20.86770058	0.008249805309
20.95680046	0.008152125403
21.04590034	0.008363681845
21.13509941	0.008518998511
21.2241993	0.008401250467
21.31329918	0.008320815861
21.40239906	0.008124172688
21.49160004	0.007886261679
21.58069992	0.007883258164
21.6697998	0.007688629907
21.75889969	0.007811615244
21.84810066	0.007775832899
21.93720055	0.007858606055
22	0.00796623528
22.02599907	0.008026874624


==> data/v_magmax_ale.txt <==
   14.9700    0.0680
   15.0404    0.0679
   15.1189    0.0680
   15.1965    0.0673
   15.2628    0.0660
   15.3174    0.0642
   15.3623    0.0629
   15.3992    0.0621
   15.4296    0.0618
   15.4546    0.0618
   15.4751    0.0620
   15.4920    0.0621
   15.5059    0.0623
   15.5174    0.0624
   15.5273    0.0626
   15.5371    0.0628
   15.5469    0.0629
   15.5567    0.0631
   15.5666    0.0633
   15.5764    0.0634
   15.5862    0.0636
   15.5960    0.0637
   15.6058    0.0639
   15.6156    0.0640
   15.6255    0.0642
   15.6353    0.0643
   15.6451    0.0644
   15.6549    0.0645
   15.6647    0.0646
   15.6745    0.0647
   15.6844    0.0647
   15.6942    0.0647
   15.7040    0.0647
   15.7138    0.0647
   15.7236    0.0647
   15.7335    0.0646
   15.7433    0.0646
   15.7531    0.0646
   15.7629    0.0646
   15.7727    0.0646
   15.7825    0.0648
   15.7924    0.0650
   15.8022    0.0652
   15.8120    0.0655
   15.8218    0.0658
   15.8316    0.0660
   15.8414    0.0663
   15.8513    0.0665
   15.8611    0.0667
   15.8709    0.0668
   15.8807    0.0669
   15.8905    0.0669
   15.9004    0.0670
   15.9102    0.0670
   15.9200    0.0671
   15.9298    0.0671
   15.9396    0.0672
   15.9494    0.0672
   15.9593    0.0673
   15.9691    0.0674
   15.9789    0.0675
   15.9887    0.0676
   15.9985    0.0677
   16.0083    0.0678
   16.0182    0.0678
   16.0280    0.0678
   16.0378    0.0677
   16.0476    0.0677
   16.0574    0.0676
   16.0672    0.0676
   16.0771    0.0675
   16.0869    0.0675
   16.0967    0.0675
   16.1065    0.0675
   16.1163    0.0675
   16.1262    0.0675
   16.1360    0.0675
   16.1458    0.0676
   16.1556    0.0676
   16.1654    0.0676
   16.1752    0.0676
   16.1851    0.0676
   16.1949    0.0675
   16.2047    0.0674
   16.2145    0.0674
   16.2243    0.0673
   16.2341    0.0674
   16.2440    0.0674
   16.2538    0.0674
   16.2636    0.0675
   16.2734    0.0675
   16.2832    0.0676
   16.2930    0.0676
   16.3029    0.0676
   16.3127    0.0675
   16.3225    0.0675
   16.3323    0.0675
   16.3421    0.0674
   16.3520    0.0674
   16.3618    0.0674
   16.3716    0.0674
   16.3814    0.0674
   16.3912    0.0674
   16.4010    0.0674
   16.4109    0.0674
   16.4207    0.0674
   16.4305    0.0674
   16.4403    0.0674
   16.4501    0.0673
   16.4599    0.0673
   16.4698    0.0672
   16.4796    0.0672
   16.4894    0.0671
   16.4992    0.0670
   16.5090    0.0670
   16.5189    0.0670
   16.5287    0.0670
   16.5385    0.0671
   16.5483    0.0672
   16.5581    0.0674
   16.5679    0.0675
   16.5778    0.0678
   16.5876    0.0680
   16.5974    0.0682
   16.6072    0.0683
   16.6170    0.0685
   16.6268    0.0685
   16.6367    0.0686
   16.6465    0.0686
   16.6563    0.0685
   16.6661    0.0684
   16.6759    0.0684
   16.6857    0.0683
   16.6956    0.0682
   16.7054    0.0681
   16.7152    0.0679
   16.7250    0.0678
   16.7348    0.0677
   16.7447    0.0675
   16.7545    0.0673
   16.7643    0.0671
   16.7741    0.0669
   16.7839    0.0666
   16.7937    0.0664
   16.8036    0.0662
   16.8134    0.0660
   16.8232    0.0658
   16.8330    0.0656
   16.8428    0.0655
   16.8526    0.0654
   16.8625    0.0653
   16.8723    0.0653
   16.8821    0.0653
   16.8919    0.0654
   16.9017    0.0654
   16.9116    0.0655
   16.9214    0.0655
   16.9312    0.0655
   16.9410    0.0655
   16.9508    0.0654
   16.9606    0.0654
   16.9705    0.0653
   16.9803    0.0653
   16.9901    0.0653
   16.9999    0.0653
   17.0097    0.0652
   17.0195    0.0651
   17.0294    0.0649
   17.0392    0.0648
   17.0490    0.0647
   17.0588    0.0647
   17.0686    0.0648
   17.0784    0.0648
   17.0883    0.0649
   17.0981    0.0650
   17.1079    0.0650
   17.1177    0.0649
   17.1275    0.0649
   17.1374    0.0649
   17.1472    0.0648
   17.1570    0.0648
   17.1668    0.0647
   17.1766    0.0646
   17.1864    0.0645
   17.1963    0.0643
   17.2061    0.0642
   17.2159    0.0641
   17.2257    0.0640
   17.2355    0.0639
   17.2453    0.0639
   17.2552    0.0639
   17.2650    0.0640
   17.2748    0.0640
   17.2846    0.0641
   17.2944    0.0641
   17.3042    0.0642
   17.3141    0.0642
   17.3239    0.0642
   17.3337    0.0642
   17.3435    0.0642
   17.3533    0.0642
   17.3632    0.0642
   17.3730    0.0641
   17.3828    0.0641
   17.3926    0.0640
   17.4024    0.0640
   17.4122    0.0639
   17.4221    0.0639
   17.4319    0.0639
   17.4417    0.0640
   17.4515    0.0641
   17.4613    0.0642
   17.4711    0.0642
   17.4810    0.0642
   17.4908    0.0642
   17.5006    0.0642
   17.5104    0.0643
   17.5202    0.0643
   17.5301    0.0644
   17.5399    0.0645
   17.5497    0.0646
   17.5595    0.0647
   17.5693    0.0648
   17.5791    0.0649
   17.5890    0.0651
   17.5988    0.0653
   17.6086    0.0655
   17.6184    0.0656
   17.6282    0.0658
   17.6380    0.0658
   17.6479    0.0659
   17.6577    0.0659
   17.6675    0.0659
   17.6773    0.0660
   17.6871    0.0660
   17.6969    0.0660
   17.7068    0.0661
   17.7166    0.0661
   17.7264    0.0662
   17.7362    0.0663
   17.7460    0.0665
   17.7559    0.0667
   17.7657    0.0669
   17.7755    0.0671
   17.7853    0.0673
   17.7951    0.0675
   17.8049    0.0677
   17.8148    0.0678
   17.8246    0.0678
   17.8344    0.0678
   17.8442    0.0676
   17.8540    0.0675
   17.8638    0.0673
   17.8737    0.0671
   17.8835    0.0668
   17.8933    0.0665
   17.9031    0.0662
   17.9129    0.0659
   17.9228    0.0657
   17.9326    0.0655
   17.9424    0.0653
   17.9522    0.0653
   17.9620    0.0652
   17.9719    0.0652
   17.9822    0.0653
   17.9929    0.0655
   18.0040    0.0657
   18.0156    0.0659
   18.0276    0.0659
   18.0401    0.0660
   18.0532    0.0659
   18.0667    0.0659
   18.0808    0.0658
   18.0955    0.0656
   18.1108    0.0654
   18.1267    0.0651
   18.1433    0.0648
   18.1605    0.0645
   18.1784    0.0642
   18.1971    0.0642
   18.2165    0.0643
   18.2367    0.0644
   18.2577    0.0645
   18.2796    0.0645
   18.3023    0.0648
   18.3260    0.0653
   18.3507    0.0657
   18.3763    0.0658
   18.4030    0.0658
   18.4308    0.0657
   18.4597    0.0660
   18.4898    0.0665
   18.5211    0.0662
   18.5536    0.0663
   18.5875    0.0665
   18.6228    0.0670
   18.6595    0.0669
   18.6977    0.0670
   18.7374    0.0676
   18.7787    0.0676
   18.8218    0.0682
   18.8665    0.0693
   18.9131    0.0714
   18.9616    0.0723
   19.0121    0.0717
   19.0646    0.0717
   19.1192    0.0737
   19.1761    0.0746
   19.2352    0.0749
   19.2968    0.0754
   19.3608    0.0778
   19.4275    0.0782
   19.4969    0.0777
   19.5691    0.0767
   19.6442    0.0758
   19.7224    0.0751
   19.8037    0.0781
   19.8883    0.0789
   19.9764    0.0802
   20.0656    0.0822
   20.1547    0.0816
   20.2438    0.0808
   20.3329    0.0821
   20.4221    0.0824
   20.5112    0.0816
   20.6003    0.0811
   20.6894    0.0839
   20.7786    0.0839
   20.8677    0.0826
   20.9568    0.0816
   21.0459    0.0836
   21.1351    0.0853
   21.2242    0.0844
   21.3133    0.0836
   21.4024    0.0814
   21.4916    0.0789
   21.5807    0.0789
   21.6698    0.0771
   21.7589    0.0782
   21.8481    0.0778
   21.9372    0.0786
   22.0000    0.0798
   22.0260    0.0804


==> data/v_rzmax.txt <==
14.97000027	0.312145412
15.04039955	0.312145412
15.1189003	0.2718685865
15.19649982	0.2920069993
15.26280022	0.2920069993
15.31739998	0.2920069993
15.36229992	0.2920069993
15.39920044	0.2920069993
15.42959976	0.2718685865
15.45460033	0.2718685865
15.47509956	0.2718685865
15.49199963	0.2718685865
15.50590038	0.2718685865
15.51739979	0.2718685865
15.52729988	0.2718685865
15.53709984	0.3020762205
15.5468998	0.3020762205
15.55669975	0.3020762205
15.56659985	0.3020762205
15.5763998	0.3020762205
15.58619976	0.3020762205
15.59599972	0.3020762205
15.60579967	0.3020762205
15.61559963	0.3020762205
15.62549973	0.3020762205
15.63529968	0.2920069993
15.64509964	0.2920069993
15.6548996	0.2920069993
15.66469955	0.2920069993
15.67450047	0.2920069993
15.6843996	0.2920069993
15.69419956	0.2920069993
15.70400047	0.2718685865
15.71380043	0.2718685865
15.72360039	0.2718685865
15.73349953	0.2718685865
15.74330044	0.2718685865
15.7531004	0.2718685865
15.76290035	0.2718685865
15.77270031	0.2718685865
15.78250027	0.2718685865
15.79240036	0.2718685865
15.80220032	0.2718685865
15.81200027	0.2718685865
15.82180023	0.2718685865
15.83160019	0.2617993951
15.84140015	0.2617993951
15.85130024	0.2617993951
15.8611002	0.2617993951
15.87090015	0.2617993951
15.88070011	0.2617993951
15.89050007	0.2617993951
15.90040016	0.2617993951
15.91020012	0.2617993951
15.92000008	0.2819378078
15.92980003	0.2718685865
15.93959999	0.2718685865
15.94939995	0.2617993951
15.95930004	0.2617993951
15.9691	0.2617993951
15.97889996	0.2517301738
15.98869991	0.2718685865
15.99849987	0.2718685865
16.00830078	0.2718685865
16.01819992	0.2718685865
16.02799988	0.2718685865
16.03779984	0.2718685865
16.04759979	0.2718685865
16.05739975	0.2718685865
16.06719971	0.2819378078
16.07710075	0.2819378078
16.08690071	0.2819378078
16.09670067	0.2819378078
16.10650063	0.2819378078
16.11630058	0.2819378078
16.12619972	0.2819378078
16.13599968	0.2819378078
16.14579964	0.2819378078
16.15559959	0.2819378078
16.16539955	0.2819378078
16.17519951	0.2819378078
16.18510056	0.2819378078
16.19490051	0.2819378078
16.20470047	0.2819378078
16.21450043	0.2718685865
16.22430038	0.2718685865
16.23410034	0.2718685865
16.24399948	0.2718685865
16.25379944	0.2718685865
16.2635994	0.2718685865
16.27339935	0.2718685865
16.28319931	0.2718685865
16.29299927	0.2718685865
16.30290031	0.2718685865
16.31270027	0.2718685865
16.32250023	0.2718685865
16.33230019	0.2718685865
16.34210014	0.2718685865
16.35199928	0.2718685865
16.36179924	0.2718685865
16.3715992	0.2718685865
16.38139915	0.2617993951
16.39119911	0.2617993951
16.40099907	0.2617993951
16.41090012	0.2920069993
16.42070007	0.2920069993
16.43050003	0.2920069993
16.44029999	0.2920069993
16.45009995	0.2920069993
16.4598999	0.2920069993
16.46980095	0.2920069993
16.47960091	0.2920069993
16.48940086	0.2920069993
16.49920082	0.2920069993
16.50900078	0.2617993951
16.51889992	0.2617993951
16.52869987	0.2617993951
16.53849983	0.2517301738
16.54829979	0.2517301738
16.55809975	0.2517301738
16.5678997	0.2517301738
16.57780075	0.2617993951
16.58760071	0.2819378078
16.59740067	0.2819378078
16.60720062	0.2920069993
16.61700058	0.2920069993
16.62680054	0.2920069993
16.63669968	0.2920069993
16.64649963	0.2920069993
16.65629959	0.2920069993
16.66609955	0.2920069993
16.67589951	0.2920069993
16.68569946	0.2920069993
16.69560051	0.2920069993
16.70540047	0.2920069993
16.71520042	0.2920069993
16.72500038	0.2819378078
16.73480034	0.2819378078
16.74469948	0.2819378078
16.75449944	0.2718685865
16.76429939	0.2718685865
16.77409935	0.2718685865
16.78389931	0.2718685865
16.79369926	0.2517301738
16.80360031	0.2517301738
16.81340027	0.2517301738
16.82320023	0.2517301738
16.83300018	0.2517301738
16.84280014	0.2517301738
16.8526001	0.2517301738
16.86249924	0.2517301738
16.87229919	0.2517301738
16.88209915	0.2517301738
16.89189911	0.2517301738
16.90169907	0.2517301738
16.91160011	0.2517301738
16.92140007	0.2517301738
16.93120003	0.2517301738
16.94099998	0.2517301738
16.95079994	0.2517301738
16.9605999	0.2517301738
16.97050095	0.2517301738
16.9803009	0.2718685865
16.99010086	0.2718685865
16.99990082	0.2718685865
17.00970078	0.2718685865
17.01950073	0.2819378078
17.02939987	0.2819378078
17.03919983	0.2819378078
17.04899979	0.2819378078
17.05879974	0.2819378078
17.0685997	0.2819378078
17.07839966	0.2819378078
17.0883007	0.2819378078
17.09810066	0.2920069993
17.10790062	0.2920069993
17.11770058	0.2920069993
17.12750053	0.2920069993
17.13739967	0.2920069993
17.14719963	0.2920069993
17.15699959	0.2920069993
17.16679955	0.2920069993
17.1765995	0.2920069993
17.18639946	0.2920069993
17.19630051	0.2920069993
17.20610046	0.2920069993
17.21590042	0.2920069993
17.22570038	0.2819378078
17.23550034	0.2819378078
17.24530029	0.2819378078
17.25519943	0.2819378078
17.26499939	0.2819378078
17.27479935	0.2819378078
17.2845993	0.2819378078
17.29439926	0.2819378078
17.30419922	0.2819378078
17.31410027	0.2819378078
17.32390022	0.2819378078
17.33370018	0.2819378078
17.34350014	0.2819378078
17.35330009	0.2920069993
17.36319923	0.2920069993
17.37299919	0.2920069993
17.38279915	0.2920069993
17.39259911	0.2920069993
17.40239906	0.3020762205
17.41220093	0.3020762205
17.42210007	0.3020762205
17.43190002	0.3020762205
17.44169998	0.3020762205
17.45149994	0.3020762205
17.4612999	0.3020762205
17.47109985	0.3020762205
17.4810009	0.3020762205
17.49080086	0.3020762205
17.50060081	0.312145412
17.51040077	0.312145412
17.52020073	0.312145412
17.53009987	0.312145412
17.53989983	0.312145412
17.54969978	0.312145412
17.55949974	0.312145412
17.5692997	0.3020762205
17.57909966	0.3020762205
17.5890007	0.3020762205
17.59880066	0.3020762205
17.60860062	0.3020762205
17.61840057	0.312145412
17.62820053	0.312145412
17.63800049	0.312145412
17.64789963	0.312145412
17.65769958	0.312145412
17.66749954	0.312145412
17.6772995	0.3222146332
17.68709946	0.3222146332
17.69689941	0.3222146332
17.70680046	0.3222146332
17.71660042	0.312145412
17.72640038	0.312145412
17.73620033	0.312145412
17.74600029	0.312145412
17.75589943	0.2819378078
17.76569939	0.2819378078
17.77549934	0.2920069993
17.7852993	0.2920069993
17.79509926	0.2920069993
17.80489922	0.2920069993
17.81480026	0.2920069993
17.82460022	0.2920069993
17.83440018	0.2920069993
17.84420013	0.2920069993
17.85400009	0.2920069993
17.86380005	0.2920069993
17.87369919	0.2920069993
17.88349915	0.2920069993
17.8932991	0.2920069993
17.90309906	0.2920069993
17.91290092	0.2920069993
17.92280006	0.2920069993
17.93260002	0.2920069993
17.94239998	0.2920069993
17.95219994	0.2920069993
17.96199989	0.2920069993
17.97190094	0.2920069993
17.98220062	0.2920069993
17.99290085	0.2920069993
18.00399971	0.2920069993
18.0156002	0.2920069993
18.02759933	0.2920069993
18.0401001	0.2920069993
18.05319977	0.2920069993
18.06669998	0.2920069993
18.0807991	0.2920069993
18.09550095	0.2920069993
18.11079979	0.2920069993
18.12669945	0.2920069993
18.1432991	0.2920069993
18.16049957	0.2920069993
18.17840004	0.2920069993
18.19709969	0.2920069993
18.21649933	0.3020762205
18.23670006	0.3020762205
18.25769997	0.3020762205
18.27960014	0.3020762205
18.3022995	0.2718685865
18.32600021	0.2718685865
18.35070038	0.2617993951
18.37630081	0.2617993951
18.40299988	0.2617993951
18.43079948	0.2617993951
18.45969963	0.2819378078
18.4897995	0.2617993951
18.52109909	0.2617993951
18.55360031	0.2617993951
18.58749962	0.2718685865
18.62280083	0.2718685865
18.65950012	0.2920069993
18.6977005	0.2920069993
18.73740005	0.2920069993
18.77869987	0.2215225548
18.82180023	0.2215225548
18.86650085	0.201384142
18.91309929	0.2215225548
18.96159935	0.2215225548
19.01210022	0.2215225548
19.06459999	0.2114533484
19.11919975	0.2114533484
19.17609978	0.201384142
19.23520088	0.2114533484
19.29680061	0.2114533484
19.36079979	0.2114533484
19.42749977	0.2215225548
19.49690056	0.2215225548
19.56909943	0.2416609675
19.64419937	0.2416609675
19.72240067	0.2416609675
19.80369949	0.2215225548
19.88829994	0.2215225548
19.97640038	0.2315917611
20.06559944	0.2315917611
20.15469933	0.2315917611
20.24379921	0.2315917611
20.33289909	0.2416609675
20.42210007	0.2416609675
20.51119995	0.2517301738
20.60029984	0.2517301738
20.68939972	0.2416609675
20.77860069	0.2416609675
20.86770058	0.2718685865
20.95680046	0.2416609675
21.04590034	0.2416609675
21.13509941	0.2718685865
21.2241993	0.2718685865
21.31329918	0.2718685865
21.40239906	0.2718685865
21.49160004	0.2718685865
21.58069992	0.2617993951
21.6697998	0.3222146332
21.75889969	0.2819378078
21.84810066	0.2920069993
21.93720055	0.312145412
22	0.2718685865
22.02599907	0.2617993951


==> data/v_rzmax_ale.txt <==
   14.9700    0.3021
   15.0404    0.3080
   15.1189    0.2819
   15.1965    0.2846
   15.2628    0.2838
   15.3174    0.2848
   15.3623    0.2884
   15.3992    0.2836
   15.4296    0.2779
   15.4546    0.2783
   15.4751    0.2807
   15.4920    0.2819
   15.5059    0.2819
   15.5174    0.2819
   15.5273    0.2819
   15.5371    0.2920
   15.5469    0.2922
   15.5567    0.2928
   15.5666    0.2926
   15.5764    0.2924
   15.5862    0.2920
   15.5960    0.2920
   15.6058    0.2920
   15.6156    0.2920
   15.6255    0.2920
   15.6353    0.2842
   15.6451    0.2834
   15.6549    0.2828
   15.6647    0.2819
   15.6745    0.2819
   15.6844    0.2819
   15.6942    0.2819
   15.7040    0.2783
   15.7138    0.2777
   15.7236    0.2771
   15.7335    0.2762
   15.7433    0.2754
   15.7531    0.2746
   15.7629    0.2738
   15.7727    0.2730
   15.7825    0.2720
   15.7924    0.2716
   15.8022    0.2710
   15.8120    0.2701
   15.8218    0.2699
   15.8316    0.2694
   15.8414    0.2692
   15.8513    0.2688
   15.8611    0.2684
   15.8709    0.2678
   15.8807    0.2676
   15.8905    0.2672
   15.9004    0.2670
   15.9102    0.2668
   15.9200    0.2719
   15.9298    0.2661
   15.9396    0.2653
   15.9494    0.2645
   15.9593    0.2643
   15.9691    0.2641
   15.9789    0.2618
   15.9887    0.2636
   15.9985    0.2636
   16.0083    0.2638
   16.0182    0.2646
   16.0280    0.2653
   16.0378    0.2659
   16.0476    0.2665
   16.0574    0.2677
   16.0672    0.2719
   16.0771    0.2719
   16.0869    0.2741
   16.0967    0.2763
   16.1065    0.2784
   16.1163    0.2796
   16.1262    0.2806
   16.1360    0.2812
   16.1458    0.2810
   16.1556    0.2806
   16.1654    0.2800
   16.1752    0.2796
   16.1851    0.2790
   16.1949    0.2780
   16.2047    0.2768
   16.2145    0.2754
   16.2243    0.2738
   16.2341    0.2728
   16.2440    0.2724
   16.2538    0.2722
   16.2636    0.2722
   16.2734    0.2726
   16.2832    0.2722
   16.2930    0.2720
   16.3029    0.2714
   16.3127    0.2716
   16.3225    0.2724
   16.3323    0.2734
   16.3421    0.2742
   16.3520    0.2760
   16.3618    0.2775
   16.3716    0.2779
   16.3814    0.2719
   16.3912    0.2719
   16.4010    0.2719
   16.4109    0.2819
   16.4207    0.2819
   16.4305    0.2819
   16.4403    0.2819
   16.4501    0.2819
   16.4599    0.2819
   16.4698    0.2819
   16.4796    0.2819
   16.4894    0.2819
   16.4992    0.2819
   16.5090    0.2719
   16.5189    0.2709
   16.5287    0.2682
   16.5385    0.2618
   16.5483    0.2618
   16.5581    0.2618
   16.5679    0.2618
   16.5778    0.2709
   16.5876    0.2725
   16.5974    0.2747
   16.6072    0.2819
   16.6170    0.2819
   16.6268    0.2819
   16.6367    0.2819
   16.6465    0.2819
   16.6563    0.2832
   16.6661    0.2838
   16.6759    0.2842
   16.6857    0.2842
   16.6956    0.2828
   16.7054    0.2819
   16.7152    0.2819
   16.7250    0.2739
   16.7348    0.2719
   16.7447    0.2719
   16.7545    0.2644
   16.7643    0.2626
   16.7741    0.2618
   16.7839    0.2618
   16.7937    0.2577
   16.8036    0.2563
   16.8134    0.2557
   16.8232    0.2555
   16.8330    0.2553
   16.8428    0.2555
   16.8526    0.2557
   16.8625    0.2561
   16.8723    0.2567
   16.8821    0.2571
   16.8919    0.2577
   16.9017    0.2577
   16.9116    0.2579
   16.9214    0.2577
   16.9312    0.2577
   16.9410    0.2579
   16.9508    0.2590
   16.9606    0.2604
   16.9705    0.2618
   16.9803    0.2638
   16.9901    0.2661
   16.9999    0.2683
   17.0097    0.2701
   17.0195    0.2719
   17.0294    0.2735
   17.0392    0.2753
   17.0490    0.2768
   17.0588    0.2784
   17.0686    0.2800
   17.0784    0.2818
   17.0883    0.2835
   17.0981    0.2860
   17.1079    0.2880
   17.1177    0.2909
   17.1275    0.2933
   17.1374    0.2962
   17.1472    0.2986
   17.1570    0.2998
   17.1668    0.3011
   17.1766    0.3004
   17.1864    0.2990
   17.1963    0.2962
   17.2061    0.2913
   17.2159    0.2844
   17.2257    0.2763
   17.2355    0.2719
   17.2453    0.2719
   17.2552    0.2719
   17.2650    0.2719
   17.2748    0.2719
   17.2846    0.2719
   17.2944    0.2719
   17.3042    0.2719
   17.3141    0.2725
   17.3239    0.2743
   17.3337    0.2768
   17.3435    0.2792
   17.3533    0.2819
   17.3632    0.2834
   17.3730    0.2856
   17.3828    0.2876
   17.3926    0.2897
   17.4024    0.2920
   17.4122    0.2934
   17.4221    0.2947
   17.4319    0.2955
   17.4417    0.2963
   17.4515    0.2973
   17.4613    0.2981
   17.4711    0.2993
   17.4810    0.3010
   17.4908    0.3028
   17.5006    0.3045
   17.5104    0.3061
   17.5202    0.3061
   17.5301    0.3049
   17.5399    0.3031
   17.5497    0.3021
   17.5595    0.3021
   17.5693    0.2967
   17.5791    0.2959
   17.5890    0.2951
   17.5988    0.2955
   17.6086    0.2963
   17.6184    0.3021
   17.6282    0.3021
   17.6380    0.3021
   17.6479    0.3045
   17.6577    0.3059
   17.6675    0.3066
   17.6773    0.3121
   17.6871    0.3121
   17.6969    0.3121
   17.7068    0.3121
   17.7166    0.3049
   17.7264    0.3029
   17.7362    0.3021
   17.7460    0.3021
   17.7559    0.2920
   17.7657    0.2920
   17.7755    0.2956
   17.7853    0.2958
   17.7951    0.2960
   17.8049    0.2962
   17.8148    0.2966
   17.8246    0.2976
   17.8344    0.2988
   17.8442    0.3000
   17.8540    0.3011
   17.8638    0.3009
   17.8737    0.2994
   17.8835    0.2976
   17.8933    0.2968
   17.9031    0.2952
   17.9129    0.2939
   17.9228    0.2937
   17.9326    0.2937
   17.9424    0.2952
   17.9522    0.2964
   17.9620    0.2984
   17.9719    0.2992
   17.9822    0.2996
   17.9929    0.2998
   18.0040    0.2994
   18.0156    0.2996
   18.0276    0.3004
   18.0401    0.3004
   18.0532    0.2996
   18.0667    0.2980
   18.0808    0.2962
   18.0955    0.2954
   18.1108    0.2950
   18.1267    0.2945
   18.1433    0.2948
   18.1605    0.2972
   18.1784    0.3013
   18.1971    0.3017
   18.2165    0.3006
   18.2367    0.3008
   18.2577    0.3016
   18.2796    0.2969
   18.3023    0.2807
   18.3260    0.2722
   18.3507    0.2692
   18.3763    0.2684
   18.4030    0.2678
   18.4308    0.2690
   18.4597    0.2719
   18.4898    0.2719
   18.5211    0.2680
   18.5536    0.2717
   18.5875    0.2740
   18.6228    0.2795
   18.6595    0.2844
   18.6977    0.2842
   18.7374    0.2921
   18.7787    0.2253
   18.8218    0.2186
   18.8665    0.2098
   18.9131    0.2316
   18.9616    0.2316
   19.0121    0.2125
   19.0646    0.2077
   19.1192    0.2089
   19.1761    0.2066
   19.2352    0.2091
   19.2968    0.2081
   19.3608    0.2126
   19.4275    0.2245
   19.4969    0.2239
   19.5691    0.2361
   19.6442    0.2424
   19.7224    0.2383
   19.8037    0.2292
   19.8883    0.2210
   19.9764    0.2286
   20.0656    0.2236
   20.1547    0.2236
   20.2438    0.2254
   20.3329    0.2375
   20.4221    0.2434
   20.5112    0.2573
   20.6003    0.2577
   20.6894    0.2432
   20.7786    0.2414
   20.8677    0.2649
   20.9568    0.2357
   21.0459    0.2446
   21.1351    0.2683
   21.2242    0.2618
   21.3133    0.2618
   21.4024    0.2671
   21.4916    0.2707
   21.5807    0.2519
   21.6698    0.3121
   21.7589    0.2731
   21.8481    0.2976
   21.9372    0.3098
   22.0000    0.2758
   22.0260    0.2713


==> data/v_ymax.txt <==
14.97000027	0.2062239945
15.04039955	0.2062239945
15.1189003	0.1826879978
15.19649982	0.2062239945
15.26280022	0.2062239945
15.31739998	0.2062239945
15.36229992	0.2062239945
15.39920044	0.2062239945
15.42959976	0.1826879978
15.45460033	0.1826879978
15.47509956	0.1826879978
15.49199963	0.1826879978
15.50590038	0.1826879978
15.51739979	0.1826879978
15.52729988	0.1826879978
15.53709984	0.2062239945
15.5468998	0.2062239945
15.55669975	0.2062239945
15.56659985	0.2062239945
15.5763998	0.2062239945
15.58619976	0.2062239945
15.59599972	0.2062239945
15.60579967	0.2062239945
15.61559963	0.2062239945
15.62549973	0.2062239945
15.63529968	0.2062239945
15.64509964	0.2062239945
15.6548996	0.2062239945
15.66469955	0.2062239945
15.67450047	0.2062239945
15.6843996	0.2062239945
15.69419956	0.2062239945
15.70400047	0.1826879978
15.71380043	0.1826879978
15.72360039	0.1826879978
15.73349953	0.1826879978
15.74330044	0.1826879978
15.7531004	0.1826879978
15.76290035	0.1826879978
15.77270031	0.1826879978
15.78250027	0.1826879978
15.79240036	0.1826879978
15.80220032	0.1826879978
15.81200027	0.1826879978
15.82180023	0.1826879978
15.83160019	0.1826879978
15.84140015	0.1826879978
15.85130024	0.1826879978
15.8611002	0.1826879978
15.87090015	0.1826879978
15.88070011	0.1826879978
15.89050007	0.1826879978
15.90040016	0.1826879978
15.91020012	0.1826879978
15.92000008	0.2062239945
15.92980003	0.2062239945
15.93959999	0.2062239945
15.94939995	0.1826879978
15.95930004	0.1826879978
15.9691	0.1826879978
15.97889996	0.1826879978
15.98869991	0.2062239945
15.99849987	0.2062239945
16.00830078	0.2062239945
16.01819992	0.2062239945
16.02799988	0.2062239945
16.03779984	0.2062239945
16.04759979	0.2062239945
16.05739975	0.2062239945
16.06719971	0.2062239945
16.07710075	0.2062239945
16.08690071	0.2062239945
16.09670067	0.2062239945
16.10650063	0.2062239945
16.11630058	0.2062239945
16.12619972	0.2062239945
16.13599968	0.2062239945
16.14579964	0.2062239945
16.15559959	0.2062239945
16.16539955	0.2062239945
16.17519951	0.2062239945
16.18510056	0.2062239945
16.19490051	0.2062239945
16.20470047	0.2062239945
16.21450043	0.2062239945
16.22430038	0.2062239945
16.23410034	0.2062239945
16.24399948	0.2062239945
16.25379944	0.2062239945
16.2635994	0.2062239945
16.27339935	0.2062239945
16.28319931	0.2062239945
16.29299927	0.2062239945
16.30290031	0.2062239945
16.31270027	0.2062239945
16.32250023	0.2062239945
16.33230019	0.2062239945
16.34210014	0.2062239945
16.35199928	0.2062239945
16.36179924	0.2062239945
16.3715992	0.2062239945
16.38139915	0.2062239945
16.39119911	0.2062239945
16.40099907	0.2062239945
16.41090012	0.2348330021
16.42070007	0.2348330021
16.43050003	0.2348330021
16.44029999	0.2348330021
16.45009995	0.2348330021
16.4598999	0.2348330021
16.46980095	0.2348330021
16.47960091	0.2348330021
16.48940086	0.2348330021
16.49920082	0.2348330021
16.50900078	0.2062239945
16.51889992	0.2062239945
16.52869987	0.2062239945
16.53849983	0.2062239945
16.54829979	0.2062239945
16.55809975	0.2062239945
16.5678997	0.2062239945
16.57780075	0.2062239945
16.58760071	0.2348330021
16.59740067	0.2348330021
16.60720062	0.2348330021
16.61700058	0.2348330021
16.62680054	0.2348330021
16.63669968	0.2348330021
16.64649963	0.2348330021
16.65629959	0.2348330021
16.66609955	0.2348330021
16.67589951	0.2348330021
16.68569946	0.2348330021
16.69560051	0.2348330021
16.70540047	0.2348330021
16.71520042	0.2348330021
16.72500038	0.2348330021
16.73480034	0.2348330021
16.74469948	0.2348330021
16.75449944	0.2348330021
16.76429939	0.2348330021
16.77409935	0.2348330021
16.78389931	0.2348330021
16.79369926	0.2062239945
16.80360031	0.2062239945
16.81340027	0.2062239945
16.82320023	0.2062239945
16.83300018	0.2062239945
16.84280014	0.2062239945
16.8526001	0.2062239945
16.86249924	0.2062239945
16.87229919	0.2062239945
16.88209915	0.2062239945
16.89189911	0.2062239945
16.90169907	0.2062239945
16.91160011	0.2062239945
16.92140007	0.2062239945
16.93120003	0.2062239945
16.94099998	0.2062239945
16.95079994	0.2062239945
16.9605999	0.2062239945
16.97050095	0.2062239945
16.9803009	0.2348330021
16.99010086	0.2348330021
16.99990082	0.2348330021
17.00970078	0.2348330021
17.01950073	0.2348330021
17.02939987	0.2348330021
17.03919983	0.2348330021
17.04899979	0.2348330021
17.05879974	0.2348330021
17.0685997	0.2348330021
17.07839966	0.2348330021
17.0883007	0.2348330021
17.09810066	0.2348330021
17.10790062	0.2348330021
17.11770058	0.2348330021
17.12750053	0.2348330021
17.13739967	0.2348330021
17.14719963	0.2348330021
17.15699959	0.2348330021
17.16679955	0.2348330021
17.1765995	0.2348330021
17.18639946	0.2348330021
17.19630051	0.2348330021
17.20610046	0.2348330021
17.21590042	0.2348330021
17.22570038	0.2348330021
17.23550034	0.2348330021
17.24530029	0.2348330021
17.25519943	0.2348330021
17.26499939	0.2348330021
17.27479935	0.2348330021
17.2845993	0.2348330021
17.29439926	0.2348330021
17.30419922	0.2348330021
17.31410027	0.2348330021
17.32390022	0.2348330021
17.33370018	0.2348330021
17.34350014	0.2348330021
17.35330009	0.2348330021
17.36319923	0.2348330021
17.37299919	0.2348330021
17.38279915	0.2348330021
17.39259911	0.2348330021
17.40239906	0.2348330021
17.41220093	0.2348330021
17.42210007	0.2348330021
17.43190002	0.2348330021
17.44169998	0.2348330021
17.45149994	0.2348330021
17.4612999	0.2348330021
17.47109985	0.2348330021
17.4810009	0.2348330021
17.49080086	0.2348330021
17.50060081	0.2348330021
17.51040077	0.2348330021
17.52020073	0.2348330021
17.53009987	0.2348330021
17.53989983	0.2348330021
17.54969978	0.2348330021
17.55949974	0.2348330021
17.5692997	0.2348330021
17.57909966	0.2348330021
17.5890007	0.2348330021
17.59880066	0.2348330021
17.60860062	0.2348330021
17.61840057	0.2348330021
17.62820053	0.2348330021
17.63800049	0.2348330021
17.64789963	0.2348330021
17.65769958	0.2348330021
17.66749954	0.2348330021
17.6772995	0.2348330021
17.68709946	0.2348330021
17.69689941	0.2348330021
17.70680046	0.2348330021
17.71660042	0.2348330021
17.72640038	0.2348330021
17.73620033	0.2348330021
17.74600029	0.2348330021
17.75589943	0.2062239945
17.76569939	0.2062239945
17.77549934	0.2062239945
17.7852993	0.2062239945
17.79509926	0.2062239945
17.80489922	0.2062239945
17.81480026	0.2062239945
17.82460022	0.2062239945
17.83440018	0.2062239945
17.84420013	0.2062239945
17.85400009	0.2062239945
17.86380005	0.2062239945
17.87369919	0.2062239945
17.88349915	0.2062239945
17.8932991	0.2062239945
17.90309906	0.2062239945
17.91290092	0.2062239945
17.92280006	0.2062239945
17.93260002	0.2062239945
17.94239998	0.2062239945
17.95219994	0.2062239945
17.96199989	0.2062239945
17.97190094	0.2062239945
17.98220062	0.2062239945
17.99290085	0.2062239945
18.00399971	0.2062239945
18.0156002	0.2062239945
18.02759933	0.2062239945
18.0401001	0.2062239945
18.05319977	0.2062239945
18.06669998	0.2062239945
18.0807991	0.2062239945
18.09550095	0.2062239945
18.11079979	0.2062239945
18.12669945	0.2062239945
18.1432991	0.2062239945
18.16049957	0.2062239945
18.17840004	0.2062239945
18.19709969	0.2062239945
18.21649933	0.2062239945
18.23670006	0.2062239945
18.25769997	0.2062239945
18.27960014	0.2062239945
18.3022995	0.1826879978
18.32600021	0.1826879978
18.35070038	0.1826879978
18.37630081	0.1826879978
18.40299988	0.1826879978
18.43079948	0.1826879978
18.45969963	0.2062239945
18.4897995	0.1826879978
18.52109909	0.1826879978
18.55360031	0.1826879978
18.58749962	0.1826879978
18.62280083	0.1826879978
18.65950012	0.2062239945
18.6977005	0.2062239945
18.73740005	0.2062239945
18.77869987	0.1473949999
18.82180023	0.1473949999
18.86650085	0.1342889965
18.91309929	0.1473949999
18.96159935	0.1473949999
19.01210022	0.1473949999
19.06459999	0.1473949999
19.11919975	0.1473949999
19.17609978	0.1342889965
19.23520088	0.1473949999
19.29680061	0.1473949999
19.36079979	0.1473949999
19.42749977	0.1473949999
19.49690056	0.1473949999
19.56909943	0.1633249968
19.64419937	0.1633249968
19.72240067	0.1633249968
19.80369949	0.1473949999
19.88829994	0.1473949999
19.97640038	0.1633249968
20.06559944	0.1633249968
20.15469933	0.1633249968
20.24379921	0.1633249968
20.33289909	0.1633249968
20.42210007	0.1633249968
20.51119995	0.1633249968
20.60029984	0.1633249968
20.68939972	0.1633249968
20.77860069	0.1633249968
20.86770058	0.1826879978
20.95680046	0.1633249968
21.04590034	0.1633249968
21.13509941	0.1826879978
21.2241993	0.1826879978
21.31329918	0.1826879978
21.40239906	0.1826879978
21.49160004	0.1826879978
21.58069992	0.1826879978
21.6697998	0.2062239945
21.75889969	0.1826879978
21.84810066	0.1826879978
21.93720055	0.2062239945
22	0.1826879978
22.02599907	0.1826879978


==> data/v_ymax_ale.txt <==
   14.9700    0.1969
   15.0404    0.2022
   15.1189    0.1932
   15.1965    0.1948
   15.2628    0.1937
   15.3174    0.1985
   15.3623    0.2032
   15.3992    0.1969
   15.4296    0.1893
   15.4546    0.1876
   15.4751    0.1880
   15.4920    0.1889
   15.5059    0.1902
   15.5174    0.1911
   15.5273    0.1919
   15.5371    0.1948
   15.5469    0.1959
   15.5567    0.1969
   15.5666    0.1974
   15.5764    0.1980
   15.5862    0.1985
   15.5960    0.1985
   15.6058    0.1990
   15.6156    0.1990
   15.6255    0.1990
   15.6353    0.1974
   15.6451    0.1974
   15.6549    0.1974
   15.6647    0.1969
   15.6745    0.1969
   15.6844    0.1959
   15.6942    0.1948
   15.7040    0.1932
   15.7138    0.1924
   15.7236    0.1915
   15.7335    0.1902
   15.7433    0.1889
   15.7531    0.1876
   15.7629    0.1863
   15.7727    0.1854
   15.7825    0.1846
   15.7924    0.1846
   15.8022    0.1846
   15.8120    0.1846
   15.8218    0.1854
   15.8316    0.1859
   15.8414    0.1867
   15.8513    0.1876
   15.8611    0.1885
   15.8709    0.1893
   15.8807    0.1906
   15.8905    0.1915
   15.9004    0.1928
   15.9102    0.1937
   15.9200    0.1948
   15.9298    0.1943
   15.9396    0.1937
   15.9494    0.1932
   15.9593    0.1932
   15.9691    0.1932
   15.9789    0.1928
   15.9887    0.1932
   15.9985    0.1932
   16.0083    0.1937
   16.0182    0.1948
   16.0280    0.1953
   16.0378    0.1959
   16.0476    0.1959
   16.0574    0.1964
   16.0672    0.1974
   16.0771    0.1985
   16.0869    0.1995
   16.0967    0.2006
   16.1065    0.2016
   16.1163    0.2022
   16.1262    0.2032
   16.1360    0.2043
   16.1458    0.2048
   16.1556    0.2053
   16.1654    0.2059
   16.1752    0.2064
   16.1851    0.2064
   16.1949    0.2059
   16.2047    0.2053
   16.2145    0.2048
   16.2243    0.2043
   16.2341    0.2043
   16.2440    0.2048
   16.2538    0.2053
   16.2636    0.2059
   16.2734    0.2064
   16.2832    0.2064
   16.2930    0.2064
   16.3029    0.2064
   16.3127    0.2069
   16.3225    0.2080
   16.3323    0.2096
   16.3421    0.2111
   16.3520    0.2138
   16.3618    0.2159
   16.3716    0.2169
   16.3814    0.2164
   16.3912    0.2169
   16.4010    0.2175
   16.4109    0.2203
   16.4207    0.2209
   16.4305    0.2216
   16.4403    0.2222
   16.4501    0.2229
   16.4599    0.2235
   16.4698    0.2235
   16.4796    0.2229
   16.4894    0.2222
   16.4992    0.2216
   16.5090    0.2185
   16.5189    0.2175
   16.5287    0.2164
   16.5385    0.2153
   16.5483    0.2153
   16.5581    0.2164
   16.5679    0.2169
   16.5778    0.2196
   16.5876    0.2203
   16.5974    0.2216
   16.6072    0.2235
   16.6170    0.2242
   16.6268    0.2242
   16.6367    0.2242
   16.6465    0.2248
   16.6563    0.2254
   16.6661    0.2261
   16.6759    0.2267
   16.6857    0.2274
   16.6956    0.2274
   16.7054    0.2274
   16.7152    0.2274
   16.7250    0.2254
   16.7348    0.2248
   16.7447    0.2242
   16.7545    0.2222
   16.7643    0.2216
   16.7741    0.2209
   16.7839    0.2203
   16.7937    0.2190
   16.8036    0.2180
   16.8134    0.2180
   16.8232    0.2180
   16.8330    0.2180
   16.8428    0.2180
   16.8526    0.2175
   16.8625    0.2175
   16.8723    0.2175
   16.8821    0.2169
   16.8919    0.2169
   16.9017    0.2164
   16.9116    0.2164
   16.9214    0.2159
   16.9312    0.2159
   16.9410    0.2159
   16.9508    0.2164
   16.9606    0.2175
   16.9705    0.2185
   16.9803    0.2203
   16.9901    0.2216
   16.9999    0.2229
   17.0097    0.2235
   17.0195    0.2235
   17.0294    0.2242
   17.0392    0.2248
   17.0490    0.2254
   17.0588    0.2267
   17.0686    0.2280
   17.0784    0.2299
   17.0883    0.2312
   17.0981    0.2331
   17.1079    0.2344
   17.1177    0.2357
   17.1275    0.2363
   17.1374    0.2376
   17.1472    0.2389
   17.1570    0.2395
   17.1668    0.2408
   17.1766    0.2408
   17.1864    0.2402
   17.1963    0.2389
   17.2061    0.2363
   17.2159    0.2325
   17.2257    0.2274
   17.2355    0.2235
   17.2453    0.2222
   17.2552    0.2216
   17.2650    0.2216
   17.2748    0.2216
   17.2846    0.2222
   17.2944    0.2222
   17.3042    0.2222
   17.3141    0.2222
   17.3239    0.2222
   17.3337    0.2229
   17.3435    0.2235
   17.3533    0.2235
   17.3632    0.2229
   17.3730    0.2229
   17.3828    0.2229
   17.3926    0.2235
   17.4024    0.2248
   17.4122    0.2254
   17.4221    0.2261
   17.4319    0.2267
   17.4417    0.2274
   17.4515    0.2286
   17.4613    0.2293
   17.4711    0.2299
   17.4810    0.2299
   17.4908    0.2299
   17.5006    0.2299
   17.5104    0.2306
   17.5202    0.2299
   17.5301    0.2280
   17.5399    0.2261
   17.5497    0.2248
   17.5595    0.2242
   17.5693    0.2229
   17.5791    0.2229
   17.5890    0.2222
   17.5988    0.2222
   17.6086    0.2222
   17.6184    0.2235
   17.6282    0.2235
   17.6380    0.2229
   17.6479    0.2235
   17.6577    0.2235
   17.6675    0.2235
   17.6773    0.2248
   17.6871    0.2254
   17.6969    0.2254
   17.7068    0.2254
   17.7166    0.2242
   17.7264    0.2235
   17.7362    0.2229
   17.7460    0.2216
   17.7559    0.2180
   17.7657    0.2164
   17.7755    0.2153
   17.7853    0.2143
   17.7951    0.2138
   17.8049    0.2132
   17.8148    0.2132
   17.8246    0.2138
   17.8344    0.2143
   17.8442    0.2148
   17.8540    0.2153
   17.8638    0.2148
   17.8737    0.2138
   17.8835    0.2127
   17.8933    0.2122
   17.9031    0.2111
   17.9129    0.2101
   17.9228    0.2096
   17.9326    0.2090
   17.9424    0.2090
   17.9522    0.2090
   17.9620    0.2096
   17.9719    0.2096
   17.9822    0.2096
   17.9929    0.2096
   18.0040    0.2096
   18.0156    0.2101
   18.0276    0.2111
   18.0401    0.2117
   18.0532    0.2117
   18.0667    0.2111
   18.0808    0.2096
   18.0955    0.2080
   18.1108    0.2069
   18.1267    0.2064
   18.1433    0.2064
   18.1605    0.2074
   18.1784    0.2106
   18.1971    0.2111
   18.2165    0.2090
   18.2367    0.2064
   18.2577    0.2043
   18.2796    0.2001
   18.3023    0.1911
   18.3260    0.1880
   18.3507    0.1885
   18.3763    0.1906
   18.4030    0.1919
   18.4308    0.1941
   18.4597    0.1953
   18.4898    0.1941
   18.5211    0.1885
   18.5536    0.1919
   18.5875    0.1919
   18.6228    0.1924
   18.6595    0.1974
   18.6977    0.2016
   18.7374    0.2032
   18.7787    0.1495
   18.8218    0.1466
   18.8665    0.1404
   18.9131    0.1539
   18.9616    0.1539
   19.0121    0.1437
   19.0646    0.1419
   19.1192    0.1410
   19.1761    0.1404
   19.2352    0.1443
   19.2968    0.1431
   19.3608    0.1431
   19.4275    0.1475
   19.4969    0.1501
   19.5691    0.1560
   19.6442    0.1649
   19.7224    0.1574
   19.8037    0.1516
   19.8883    0.1501
   19.9764    0.1556
   20.0656    0.1570
   20.1547    0.1584
   20.2438    0.1581
   20.3329    0.1631
   20.4221    0.1677
   20.5112    0.1716
   20.6003    0.1684
   20.6894    0.1677
   20.7786    0.1677
   20.8677    0.1759
   20.9568    0.1595
   21.0459    0.1649
   21.1351    0.1785
   21.2242    0.1733
   21.3133    0.1733
   21.4024    0.1763
   21.4916    0.1828
   21.5807    0.1763
   21.6698    0.1969
   21.7589    0.1772
   21.8481    0.1863
   21.9372    0.2022
   22.0000    0.1902
   22.0260    0.1893


==> data/w_169_027.txt <==
0.000703414086000049	3.596807801e-06
0.00592023611600005	0.0002352167357
0.0111370506960001	0.0006791335181
0.0163538727260001	0.001342248986
0.0215706947560001	0.002208090853
0.026787516776	0.003302952275
0.032004331366	0.004628649447
0.037221153366	0.005971785635
0.042437975366	0.007053284906
0.047654797466	0.007865739986
0.052871612066	0.00834664423
0.0580884340660001	0.008580240421
0.063305256066	0.008685617708
0.0685220780660001	0.008712179027
0.073738900166	0.008684373461
0.078955707266	0.00865457207
0.0841725292660001	0.008601662703
0.0893893512660001	0.008548753336
0.0946061733660001	0.008494431153
0.0998229953660001	0.008387044072
0.105039817366	0.008279657923
0.110256639466	0.008172270842
0.115473461466	0.008062845096
0.120690268566	0.007948970422
0.125907090566	0.007835095748
0.131123912666	0.007721221074
0.136340734666	0.007607346401
0.141557556666	0.007536408957
0.146774378766	0.007476022001
0.151991200766	0.007415635511
0.157208007866	0.007355249021
0.162424829866	0.007294862065
0.167641651966	0.007233970333
0.172858473966	0.0071719978
0.178075295966	0.007110025734
0.183292118066	0.007048053201
0.188508925166	0.006986081135
0.193725762066	0.006924108602
0.198942569166	0.006862136535
0.204159406166	0.006789273117
0.209376213266	0.006710627582
0.214593020366	0.006631982047
0.219809857266	0.006553336047
0.225026664466	0.006474690512
0.230243501366	0.006396044511
0.235460308466	0.006317398977
0.240677145466	0.00623886846
0.245893952566	0.006165424362
0.251110759666	0.006091980264
0.256327596566	0.0060185357
0.261544403766	0.005945091601
0.266761240666	0.005871647038
0.271978047766	0.005798202939
0.277194884766	0.005724758375
0.282411691866	0.005651382729
0.287628528766	0.005578132346
0.292845335866	0.005504881963
0.298062143066	0.00543163158
0.303278979966	0.005358380731
0.308495787066	0.005285130348
0.313712624066	0.005211879499
0.318929431166	0.005138629116
0.324146268066	0.005063160323
0.329363075166	0.004986674525
0.334579882366	0.004910188727
0.339796719266	0.004833702464
0.345013526366	0.004757216666
0.350230363366	0.004680730868
0.355447170466	0.00460424507
0.360664007366	0.004528053571
0.365880814466	0.004468445666
0.371097621666	0.004408837762
0.376314458566	0.004349229392
0.381531265666	0.004289621487
0.386748102566	0.004230013117
0.391964909766	0.004170405213
0.397181746666	0.004110796843
0.402398553766	0.004052853677
0.407615360966	0.003998013213
0.412832197866	0.003943172283
0.418049004966	0.003888331354
0.423265841866	0.003833490424
0.428482649066	0.003778649727
0.433699456166	0.00372380903
0.438916293066	0.0036689681
0.444133130066	0.003620268777
0.449349907366	0.003574447474
0.454566744266	0.003528625704
0.459783581166	0.003482803935
0.465000418166	0.003436982166
0.470217195466	0.003391161095
0.475434032366	0.003345339326
0.480650869366	0.003299498698
0.485867646666	0.003252184018
0.491084483566	0.003204868641
0.496301320466	0.003157553263
0.501518157466	0.003110237885
0.506734934766	0.003062923206
0.511951771666	0.003015607828
0.517168608566	0.002968292451
0.522385385966	0.002921841573
0.527602222866	0.00287703448
0.532819059766	0.002832227387
0.538035896766	0.002787420526
0.543252674066	0.002742613899
0.548469510966	0.002697806805
0.553686347866	0.002652999712
0.558903125266	0.002608193317
0.564119962166	0.002568175783
0.569336799066	0.002530453028
0.574553636066	0.00249273004
0.579770413366	0.002455007518
0.584987250266	0.00241728453
0.590204087166	0.002379561542
0.595420924166	0.002341838554
0.600637701466	0.002304206835
0.605854538366	0.002277788939
0.611071375366	0.002251371276
0.616288152666	0.002224953845
0.621504989566	0.002198535949
0.626721826466	0.002172118053
0.631938663466	0.00214570039
0.637155440766	0.002119282726
0.642372277666	0.002093904885
0.647589114566	0.002070547547
0.652805891966	0.002047190443
0.658022728866	0.002023833338
0.663239565766	0.002000476001
0.668456402766	0.001977118663
0.673673180066	0.001953761559
0.678890016966	0.001930404338
0.684106853866	0.00190520566
0.689323631266	0.001879106276
0.694540468166	0.001853006659
0.699757305066	0.001826907042
0.704974142066	0.001800807309
0.710190919366	0.001774708042
0.715407756266	0.001748608425
0.720624593166	0.001722541754
0.725841370566	0.001706670504
0.731058207466	0.001690799254
0.736275044366	0.001674927888
0.741491881366	0.001659056521
0.746708658666	0.001643185387
0.751925495566	0.001627314021
0.757142332466	0.001611442654
0.762359109866	0.001597776776
0.767575946766	0.001588489511
0.772792783666	0.001579202246
0.778009620566	0.001569914981
0.783226397966	0.001560627716
0.788443234866	0.001551340451
0.793660071766	0.001542053185
0.798876849166	0.001532766037


==> data/w_171_027.txt <==
0.000864373388862703	1.032971795e-05
0.00608119541886271	0.0002035927901
0.0112980137188627	0.0005705343792
0.0165148357488627	0.0009789690375
0.0217316503188627	0.001374947606
0.0269484723488627	0.001741475426
0.0321652943788627	0.002088252455
0.0373821164088627	0.002493576612
0.0425989309888627	0.003089380218
0.0478157530088627	0.003838361939
0.0530325750388627	0.004703539889
0.0582493970588627	0.005586293526
0.0634662116588627	0.006376489997
0.0686830336588627	0.0070509254
0.0738998556588627	0.007429362275
0.0791166777588627	0.007714516949
0.0843334997588627	0.007806137204
0.0895503068588627	0.007869576104
0.0947671289588627	0.007852156647
0.0999839509588627	0.007834737189
0.105200772958863	0.007832890376
0.110417594958863	0.007836340927
0.115634417058863	0.007839790545
0.120851239058863	0.007814197801
0.126068061058863	0.007775716949
0.131284868258863	0.007737235632
0.136501690258863	0.007698754314
0.141718512258863	0.007617493626
0.146935334258863	0.007535402663
0.152152156358863	0.0074533117
0.157368978358863	0.007371221203
0.162585800358863	0.007297920994
0.167802607458863	0.007234557532
0.173019429558863	0.007171193603
0.178236251558863	0.007107830141
0.183453073558863	0.007044466212
0.188669895658863	0.00698110275
0.193886717658863	0.006909402553
0.199103539658863	0.006837578956
0.204320361658863	0.006765755359
0.209537168858863	0.006693931762
0.214754005758863	0.0066221077
0.219970812858863	0.006550284568
0.225187620058863	0.00647994224
0.230404456958863	0.006412749179
0.235621264058863	0.006345556118
0.240838100958863	0.006278363056
0.246054908158863	0.006211170461
0.251271745058863	0.0061439774
0.256488552158863	0.006076784339
0.261705359358863	0.006009591743
0.266922196258863	0.005950802937
0.272139003358863	0.005895811599
0.277355840258863	0.00584082026
0.282572647458863	0.005785828922
0.287789484358863	0.005730837584
0.293006291458863	0.005675846245
0.298223128358863	0.005620854907
0.303439935558863	0.005565491039
0.308656742658863	0.005492319819
0.313873579558863	0.005419147667
0.319090386758863	0.005345976446
0.324307223658863	0.005272804294
0.329524030758863	0.005199633073
0.334740867658863	0.005126460921
0.339957674858863	0.0050532897
0.345174481958863	0.004983071703
0.350391318858863	0.00491828518
0.355608126058863	0.004853499122
0.360824962958863	0.004788712598
0.366041770058863	0.00472392654
0.371258606958863	0.004659140017
0.376475414158863	0.004594353493
0.381692221258863	0.004529567435
0.386909058158863	0.004468139727
0.392125865358863	0.004408263136
0.397342702258863	0.004348386545
0.402559509358863	0.004288509954
0.407776346258863	0.004228632897
0.412993153458863	0.004168756306
0.418209960558863	0.004108880181
0.423426797458863	0.004048878327
0.428643604558863	0.003981127869
0.433860441558863	0.003913377412
0.439077248658863	0.003845627187
0.444294085558863	0.003777876729
0.449510892758863	0.003710126504
0.454727729658863	0.003642376047
0.459944506958863	0.003574626287
0.465161343858863	0.003512224182
0.470378180858863	0.003459861036
0.475595017758863	0.00340749789
0.480811795058863	0.00335513521
0.486028632058863	0.003302772064
0.491245468958863	0.003250408918
0.496462246258863	0.003198046237
0.501679083158863	0.003145683091
0.506895920158863	0.00309980684
0.512112757058863	0.003056992777
0.517329534358863	0.003014179412
0.522546371358863	0.002971365349
0.527763208258863	0.002928551519
0.532979985558863	0.002885737922
0.538196822458863	0.002842924092
0.543413659458863	0.002800174756
0.548630496358863	0.002763218246
0.553847273658863	0.00272626197
0.559064110558863	0.00268930546
0.564280947558863	0.002652348718
0.569497724858863	0.002615392674
0.574714561758863	0.002578435931
0.579931398758863	0.002541479422
0.585148235658863	0.002506746911
0.590365012958863	0.002476279391
0.595581849858863	0.002445811406
0.600798686858863	0.002415343421
0.606015464158863	0.002384875901
0.611232301058863	0.002354407916
0.616449138058863	0.002323939931
0.621665974958863	0.002293471945
0.626882752258863	0.002262836555
0.632099589158863	0.00223212014
0.637316426158863	0.002201403724
0.642533263058863	0.002170687309
0.647750040358863	0.002139971126
0.652966877358863	0.00210925471
0.658183714258863	0.002078538295
0.663400491558863	0.002047870075
0.668617328458863	0.002024619607
0.673834165458863	0.002001369372
0.679051002358863	0.001978118904
0.684267779658863	0.001954868902
0.689484616558863	0.001931618433
0.694701453558863	0.001908368082
0.699918230858863	0.001885117963
0.705135067758863	0.001863338635
0.710351904758863	0.001844438375
0.715568741658863	0.001825538231
0.720785518958863	0.001806638204
0.726002355858863	0.00178773806
0.731219192858863	0.001768837799
0.736435970158863	0.001749937888
0.741652807058863	0.001731037628
0.746869644058863	0.001712090219
0.752086480958863	0.001693119644
0.757303258258863	0.001674149185
0.762520095158863	0.001655178494
0.767736932158863	0.001636207919
0.772953709458863	0.00161723746
0.778170546358863	0.001598266768
0.783387383358863	0.001579304226
0.788604220258863	0.001565399813
0.793820997558863	0.001551495632
0.799037834458863	0.001537591103
0.804254671458863	0.001523686689
0.809471448758863	0.001509782393
0.814688285658863	0.001495877979
0.819905122558863	0.001481973566


==> data/w_175_027.txt <==
0.000196676939895329	0
0.00541349698889533	0.0001690099889
0.0106303166938953	0.000551957346
0.0158471368538953	0.0009691673331
0.0210639570238953	0.001338160946
0.0262807771838953	0.001642581774
0.0314975973538953	0.001897243317
0.0367144156538953	0.002132547088
0.0419312376838953	0.002373931697
0.0471480559838953	0.002636004938
0.0523648780138953	0.002922921907
0.0575816963138953	0.003237121506
0.0627985146238953	0.003577107796
0.0680153366438953	0.003940396942
0.0732321586738953	0.004321569111
0.0784489732538953	0.004715539049
0.0836657952838953	0.005240645725
0.0888826173138953	0.005827802699
0.0940994393338953	0.00637112651
0.0993162539238953	0.00683710631
0.104533075923895	0.007195394486
0.109749897923895	0.007440849207
0.114966720023895	0.007612845395
0.120183534623895	0.00771251088
0.125400356623895	0.00777654862
0.130617178623895	0.007822114974
0.135834000623895	0.007838620804
0.141050822723895	0.007835080847
0.146267629823895	0.007828633301
0.151484451823895	0.007788531482
0.156701273823895	0.007748429663
0.161918095923895	0.007708423771
0.167134917923895	0.0076720207
0.172351739923895	0.007635617629
0.177568562023895	0.007599214092
0.182785384023895	0.007543555461
0.188002191123895	0.007445887197
0.193219013123895	0.007348218933
0.198435835223895	0.007250550203
0.203652657223895	0.007152881939
0.208869479223895	0.007090600673
0.214086301323895	0.007037015632
0.219303123323895	0.00698343059
0.224519930423895	0.006929845549
0.229736752423895	0.006876260508
0.234953574523895	0.00682108663
0.240170396523895	0.006762515754
0.245387218523895	0.006703944877
0.250604040623895	0.006645374466
0.255820847723895	0.006586803589
0.261037684623895	0.006528233178
0.266254491723895	0.006469662301
0.271471328723895	0.00640101172
0.276688135823895	0.006327010226
0.281904942923895	0.006253008265
0.287121779823895	0.006179005839
0.292338587023895	0.006105004344
0.297555423923895	0.006031001918
0.302772231023895	0.005957000423
0.307989068023895	0.005883031525
0.313205875123895	0.005810555536
0.318422682223895	0.005738079082
0.323639519123895	0.005665602628
0.328856326323895	0.00559312664
0.334073163223895	0.00552064972
0.339289970323895	0.005448173732
0.344506807323895	0.005375696812
0.349723614423895	0.005302784033
0.354940451323895	0.005229073577
0.360157258423895	0.00515536312
0.365374065623895	0.005081652664
0.370590902523895	0.005007942207
0.375807709623895	0.004934231751
0.381024546623895	0.004860521294
0.386241353723895	0.004786810838
0.391458190623895	0.004727394786
0.396674997723895	0.004674534779
0.401891804923895	0.004621674772
0.407108641823895	0.004568814766
0.412325448923895	0.004515954759
0.417542285923895	0.004463094752
0.422759093023895	0.004410234746
0.427975929923895	0.004357436672
0.433192737023895	0.004308141302
0.438409544223895	0.004258845933
0.443626381123895	0.004209550563
0.448843188223895	0.004160255194
0.454060025123895	0.004110959359
0.459276832323895	0.004061663989
0.464493669223895	0.004012368619
0.469710476323895	0.00395910209
0.474927283523895	0.003898435971
0.480144120423895	0.003837769153
0.485360927523895	0.0037771028
0.490577764423895	0.003716436215
0.495794571623895	0.003655769629
0.501011378723895	0.003595103277
0.506228215623895	0.003534436692
0.511445052623895	0.003483948763
0.516661829923895	0.00343823107
0.521878666823895	0.00339251291
0.527095503723895	0.003346794751
0.532312340723895	0.003301076358
0.537529118023895	0.003255358664
0.542745954923895	0.003209640505
0.547962791923895	0.003163943999
0.553179569223895	0.00311994669
0.558396406123895	0.003075948916
0.563613243023895	0.003031951142
0.568830080023895	0.002987953369
0.574046857323895	0.002943955828
0.579263694223895	0.002899958054
0.584480531123895	0.00285596028
0.589697308523895	0.002813619794
0.594914145423895	0.002774433
0.600130982323895	0.002735246206
0.605347819323895	0.002696059411
0.610564596623895	0.002656873316
0.615781433523895	0.002617686521
0.620998270423895	0.002578499727
0.626215047823895	0.002539313398
0.631431884723895	0.002506467747
0.636648721623895	0.002476659836
0.641865558623895	0.002446851926
0.647082335923895	0.002417044481
0.652299172823895	0.002387236571
0.657516009723895	0.002357428661
0.662732846723895	0.00232762075
0.667949624023895	0.002297832863
0.673166460923895	0.002270470141
0.678383297923895	0.002243107418
0.683600075223895	0.00221574516
0.688816912123895	0.002188382437
0.694033749023895	0.002161019715
0.699250586023895	0.002133657224
0.704467363323895	0.002106294734
0.709684200223895	0.002079410944
0.714901037123895	0.002053457545
0.720117814523895	0.002027504146
0.725334651423895	0.002001550747
0.730551488323895	0.001975597348
0.735768325323895	0.001949643833
0.740985102623895	0.00192369055
0.746201939523895	0.001897737151
0.751418776423895	0.001876728958
0.756635553823895	0.001858140458
0.761852390723895	0.001839551725
0.767069227623895	0.001820962992
0.772286064623895	0.00180237426
0.777502841923895	0.001783785759
0.782719678823895	0.001765197027
0.787936515723895	0.001746611088
0.793153293123895	0.001728878473
0.798370130023895	0.001711145742
0.803586966923895	0.001693412894
0.808803803923895	0.001675680163
0.814020581223895	0.001657947549
0.819237418123895	0.001640214818
0.824454255023895	0.00162248197
0.829671032423895	0.00160633435
0.834887869323895	0.001593333785
0.840104706223895	0.001580333104
0.845321543123895	0.001567332423
0.850538320523895	0.001554331975
0.855755157423895	0.00154133141
0.860971994323895	0.001528330729
0.866188771723895	0.001515330281


==> data/w_magmax.txt <==
14.97000027	0.01039452385
15.04039955	0.01041583996
15.1189003	0.01071654446
15.19649982	0.01057037618
15.26280022	0.01040599309
15.31739998	0.01034819335
15.36229992	0.0103168441
15.39920044	0.01024838164
15.42959976	0.01021958329
15.45460033	0.01025173161
15.47509956	0.0102619566
15.49199963	0.01026613265
15.50590038	0.0102825854
15.51739979	0.01029210817
15.52729988	0.01030009333
15.53709984	0.01030479185
15.5468998	0.0103068063
15.55669975	0.01030646451
15.56659985	0.01030378509
15.5763998	0.01029877365
15.58619976	0.01029207092
15.59599972	0.01028527319
15.60579967	0.01028067525
15.61559963	0.0102809947
15.62549973	0.01028901804
15.63529968	0.01030729245
15.64509964	0.01033737976
15.6548996	0.01037887298
15.66469955	0.01042856742
15.67450047	0.01048169937
15.6843996	0.01053353306
15.69419956	0.01057959162
15.70400047	0.01061667595
15.71380043	0.01064392366
15.72360039	0.01069316268
15.73349953	0.01074040215
15.74330044	0.01077890862
15.7531004	0.01080895122
15.76290035	0.01083094906
15.77270031	0.01084529795
15.78250027	0.01085158624
15.79240036	0.01084890123
15.80220032	0.01083683595
15.81200027	0.01081673242
15.82180023	0.01079098694
15.83160019	0.010760515
15.84140015	0.01072459389
15.85130024	0.01068329439
15.8611002	0.01063750777
15.87090015	0.01059396658
15.88070011	0.01055284683
15.89050007	0.01051222254
15.90040016	0.01047375426
15.91020012	0.0104387505
15.92000008	0.01040746178
15.92980003	0.01037789974
15.93959999	0.01034519263
15.94939995	0.0103045674
15.95930004	0.0102572022
15.9691	0.01021592878
15.97889996	0.01017913036
15.98869991	0.01014866028
15.99849987	0.01013563573
16.00830078	0.01017910987
16.01819992	0.0102153942
16.02799988	0.01024611574
16.03779984	0.01027217228
16.04759979	0.01029441692
16.05739975	0.01032935455
16.06719971	0.01036738232
16.07710075	0.01040302496
16.08690071	0.01043707412
16.09670067	0.01047275215
16.10650063	0.01051381044
16.11630058	0.01056293491
16.12619972	0.01062313467
16.13599968	0.01069404092
16.14579964	0.01076372527
16.15559959	0.01082568243
16.16539955	0.01087688282
16.17519951	0.01091811247
16.18510056	0.01096751727
16.19490051	0.01101703849
16.20470047	0.01105319429
16.21450043	0.01107967924
16.22430038	0.01110006776
16.23410034	0.01112106163
16.24399948	0.01114524249
16.25379944	0.01116656791
16.2635994	0.01118440088
16.27339935	0.01121870056
16.28319931	0.011331263
16.29299927	0.01166948117
16.30290031	0.01200967189
16.31270027	0.01235510502
16.32250023	0.01269659307
16.33230019	0.01303172112
16.34210014	0.01335005648
16.35199928	0.01365307905
16.36179924	0.01394191384
16.3715992	0.01420544088
16.38139915	0.01444146968
16.39119911	0.01464788243
16.40099907	0.01482273452
16.41090012	0.01496443618
16.42070007	0.01507191081
16.43050003	0.01514458284
16.44029999	0.01518494822
16.45009995	0.01518728212
16.4598999	0.01513552759
16.46980095	0.01510476414
16.47960091	0.0149981305
16.48940086	0.01490273979
16.49920082	0.01473644003
16.50900078	0.01461440325
16.51889992	0.0143936174
16.52869987	0.014239287
16.53849983	0.01405782066
16.54829979	0.01379229221
16.55809975	0.0136142252
16.5678997	0.01343555655
16.57780075	0.01320173219
16.58760071	0.01292925794
16.59740067	0.01278711669
16.60720062	0.01261443272
16.61700058	0.01241204236
16.62680054	0.01218200382
16.63669968	0.01200698782
16.64649963	0.01187141798
16.65629959	0.01172283664
16.66609955	0.01156278234
16.67589951	0.01139308233
16.68569946	0.01124268677
16.69560051	0.01114243548
16.70540047	0.01103931759
16.71520042	0.01093379036
16.72500038	0.01082636137
16.73480034	0.01076587103
16.74469948	0.01072426327
16.75449944	0.01068620756
16.76429939	0.01065173652
16.77409935	0.01062021311
16.78389931	0.01059213746
16.79369926	0.01056762878
16.80360031	0.0105469171
16.81340027	0.01052998379
16.82320023	0.0105160391
16.83300018	0.01050264854
16.84280014	0.01048748009
16.8526001	0.01046549808
16.86249924	0.01043358445
16.87229919	0.01039444003
16.88209915	0.0103526935
16.89189911	0.01031009201
16.90169907	0.01026620623
16.91160011	0.01022083685
16.92140007	0.01017400436
16.93120003	0.01012657303
16.94099998	0.01007902343
16.95079994	0.01003325358
16.9605999	0.009990224615
16.97050095	0.009949944913
16.9803009	0.009912302718
16.99010086	0.009877302684
16.99990082	0.009844134562
17.00970078	0.009811125696
17.01950073	0.009776794352
17.02939987	0.009741608985
17.03919983	0.009707701392
17.04899979	0.009705733508
17.05879974	0.009706477635
17.0685997	0.009709971957
17.07839966	0.009719873779
17.0883007	0.009730116464
17.09810066	0.009738417342
17.10790062	0.009744350798
17.11770058	0.009745939635
17.12750053	0.009740472771
17.13739967	0.009728469886
17.14719963	0.009712594561
17.15699959	0.00969636254
17.16679955	0.00968158897
17.1765995	0.009667762555
17.18639946	0.00965427421
17.19630051	0.009640387259
17.20610046	0.009625845589
17.21590042	0.009610606357
17.22570038	0.009608673863
17.23550034	0.009617760777
17.24530029	0.009625081904
17.25519943	0.009630176239
17.26499939	0.009631812572
17.27479935	0.009630267508
17.2845993	0.009626777843
17.29439926	0.009622167796
17.30419922	0.009616199881
17.31410027	0.009610035457
17.32390022	0.009608187713
17.33370018	0.009615815245
17.34350014	0.009635875002
17.35330009	0.009667497128
17.36319923	0.009706373326
17.37299919	0.00974471122
17.38279915	0.009776392952
17.39259911	0.009798387066
17.40239906	0.009810383432
17.41220093	0.009815810248
17.42210007	0.009818862192
17.43190002	0.009819145314
17.44169998	0.009814954363
17.45149994	0.009804625064
17.4612999	0.009784225374
17.47109985	0.009748546407
17.4810009	0.009698903188
17.49080086	0.009662766941
17.50060081	0.009618774988
17.51040077	0.009599625133
17.52020073	0.009589564055
17.53009987	0.009570278227
17.53989983	0.009545001201
17.54969978	0.009550240822
17.55949974	0.009554868564
17.5692997	0.009555364028
17.57909966	0.009550441056
17.5890007	0.009540924802
17.59880066	0.009528744966
17.60860062	0.009513436817
17.61840057	0.009493242949
17.62820053	0.009467570111
17.63800049	0.009437313303
17.64789963	0.009405585937
17.65769958	0.009378426708
17.66749954	0.009362974204
17.6772995	0.009361868724
17.68709946	0.009374769405
17.69689941	0.009396650828
17.70680046	0.009424606338
17.71660042	0.009454629384
17.72640038	0.00947932899
17.73620033	0.009491120465
17.74600029	0.009486251511
17.75589943	0.009463422
17.76569939	0.009433851577
17.77549934	0.009401055053
17.7852993	0.009412048385
17.79509926	0.009454155341
17.80489922	0.00949037727
17.81480026	0.009544747882
17.82460022	0.009599013254
17.83440018	0.009648507461
17.84420013	0.009692724794
17.85400009	0.009731485508
17.86380005	0.00976548437
17.87369919	0.009796284139
17.88349915	0.009823625907
17.8932991	0.009845608845
17.90309906	0.009860323742
17.91290092	0.00986703299
17.92280006	0.009866953827
17.93260002	0.009862171486
17.94239998	0.009855206124
17.95219994	0.009849170223
17.96199989	0.009888378903
17.97190094	0.009932325222
17.98220062	0.009972542524
17.99290085	0.0100097293
18.00399971	0.01004752517
18.0156002	0.01008522604
18.02759933	0.01012170501
18.0401001	0.01015935279
18.05319977	0.01020028722
18.06669998	0.01024740562
18.0807991	0.01033855043
18.09550095	0.01045886986
18.11079979	0.0105680991
18.12669945	0.01065830234
18.1432991	0.01072881836
18.16049957	0.01079403143
18.17840004	0.01087293681
18.19709969	0.01098168269
18.21649933	0.01109238621
18.23670006	0.01119782962
18.25769997	0.01130369212
18.27960014	0.01137541607
18.3022995	0.01146059111
18.32600021	0.01149391755
18.35070038	0.01153317187
18.37630081	0.01158377808
18.40299988	0.0116426535
18.43079948	0.01168672927
18.45969963	0.01168485731
18.4897995	0.01164742745
18.52109909	0.0115929842
18.55360031	0.01152731385
18.58749962	0.01154273748
18.62280083	0.01160396356
18.65950012	0.01165837701
18.6977005	0.01171946898
18.73740005	0.01181302499
18.77869987	0.01186457649
18.82180023	0.01198710967
18.86650085	0.01206945535
18.91309929	0.01217385381
18.96159935	0.01214801427
19.01210022	0.01223467011
19.06459999	0.01220076904
19.11919975	0.01211407222
19.17609978	0.01213645004
19.23520088	0.01220148243
19.29680061	0.01243222784
19.36079979	0.01241416298
19.42749977	0.01254541427
19.49690056	0.01277019549
19.56909943	0.01264293864
19.64419937	0.01285423804
19.72240067	0.01314216387
19.80369949	0.01327936817
19.88829994	0.01298363041
19.97640038	0.01271184348
20.06559944	0.01267107483
20.15469933	0.01260874886
20.24379921	0.01268900558
20.33289909	0.01289526746
20.42210007	0.01302161813
20.51119995	0.01300009526
20.60029984	0.01288602874
20.68939972	0.0129375346
20.77860069	0.01282295119
20.86770058	0.01279728394
20.95680046	0.01259333268
21.04590034	0.01247622631
21.13509941	0.01268890221
21.2241993	0.01272234321
21.31329918	0.01255841181
21.40239906	0.01256401278
21.49160004	0.01230347808
21.58069992	0.01216086186
21.6697998	0.01208058186
21.75889969	0.01198598556
21.84810066	0.0119587034
21.93720055	0.01233218238
22	0.01237681229
22.02599907	0.01241576113


==> data/w_magmax_ale.txt <==
   14.9700    0.1041
   15.0404    0.1042
   15.1189    0.1073
   15.1965    0.1057
   15.2628    0.1042
   15.3174    0.1037
   15.3623    0.1032
   15.3992    0.1025
   15.4296    0.1022
   15.4546    0.1025
   15.4751    0.1026
   15.4920    0.1027
   15.5059    0.1028
   15.5174    0.1029
   15.5273    0.1030
   15.5371    0.1031
   15.5469    0.1031
   15.5567    0.1031
   15.5666    0.1031
   15.5764    0.1030
   15.5862    0.1029
   15.5960    0.1029
   15.6058    0.1028
   15.6156    0.1028
   15.6255    0.1029
   15.6353    0.1031
   15.6451    0.1034
   15.6549    0.1038
   15.6647    0.1043
   15.6745    0.1048
   15.6844    0.1054
   15.6942    0.1059
   15.7040    0.1064
   15.7138    0.1068
   15.7236    0.1072
   15.7335    0.1075
   15.7433    0.1078
   15.7531    0.1081
   15.7629    0.1083
   15.7727    0.1085
   15.7825    0.1086
   15.7924    0.1086
   15.8022    0.1085
   15.8120    0.1084
   15.8218    0.1082
   15.8316    0.1079
   15.8414    0.1075
   15.8513    0.1071
   15.8611    0.1067
   15.8709    0.1062
   15.8807    0.1058
   15.8905    0.1054
   15.9004    0.1049
   15.9102    0.1045
   15.9200    0.1041
   15.9298    0.1038
   15.9396    0.1035
   15.9494    0.1031
   15.9593    0.1027
   15.9691    0.1024
   15.9789    0.1020
   15.9887    0.1015
   15.9985    0.1014
   16.0083    0.1018
   16.0182    0.1023
   16.0280    0.1026
   16.0378    0.1029
   16.0476    0.1032
   16.0574    0.1035
   16.0672    0.1038
   16.0771    0.1041
   16.0869    0.1045
   16.0967    0.1048
   16.1065    0.1052
   16.1163    0.1057
   16.1262    0.1063
   16.1360    0.1070
   16.1458    0.1077
   16.1556    0.1083
   16.1654    0.1088
   16.1752    0.1093
   16.1851    0.1098
   16.1949    0.1102
   16.2047    0.1106
   16.2145    0.1108
   16.2243    0.1110
   16.2341    0.1112
   16.2440    0.1115
   16.2538    0.1117
   16.2636    0.1120
   16.2734    0.1124
   16.2832    0.1133
   16.2930    0.1167
   16.3029    0.1201
   16.3127    0.1236
   16.3225    0.1270
   16.3323    0.1303
   16.3421    0.1335
   16.3520    0.1366
   16.3618    0.1394
   16.3716    0.1421
   16.3814    0.1444
   16.3912    0.1465
   16.4010    0.1482
   16.4109    0.1496
   16.4207    0.1507
   16.4305    0.1514
   16.4403    0.1518
   16.4501    0.1519
   16.4599    0.1516
   16.4698    0.1511
   16.4796    0.1502
   16.4894    0.1491
   16.4992    0.1477
   16.5090    0.1462
   16.5189    0.1445
   16.5287    0.1426
   16.5385    0.1406
   16.5483    0.1386
   16.5581    0.1365
   16.5679    0.1344
   16.5778    0.1323
   16.5876    0.1302
   16.5974    0.1282
   16.6072    0.1262
   16.6170    0.1242
   16.6268    0.1224
   16.6367    0.1206
   16.6465    0.1189
   16.6563    0.1172
   16.6661    0.1157
   16.6759    0.1142
   16.6857    0.1128
   16.6956    0.1116
   16.7054    0.1104
   16.7152    0.1094
   16.7250    0.1084
   16.7348    0.1078
   16.7447    0.1074
   16.7545    0.1070
   16.7643    0.1066
   16.7741    0.1062
   16.7839    0.1059
   16.7937    0.1057
   16.8036    0.1055
   16.8134    0.1053
   16.8232    0.1052
   16.8330    0.1051
   16.8428    0.1049
   16.8526    0.1047
   16.8625    0.1044
   16.8723    0.1040
   16.8821    0.1036
   16.8919    0.1032
   16.9017    0.1027
   16.9116    0.1022
   16.9214    0.1018
   16.9312    0.1013
   16.9410    0.1008
   16.9508    0.1003
   16.9606    0.0999
   16.9705    0.0995
   16.9803    0.0991
   16.9901    0.0988
   16.9999    0.0985
   17.0097    0.0982
   17.0195    0.0978
   17.0294    0.0975
   17.0392    0.0973
   17.0490    0.0972
   17.0588    0.0972
   17.0686    0.0972
   17.0784    0.0973
   17.0883    0.0974
   17.0981    0.0975
   17.1079    0.0976
   17.1177    0.0976
   17.1275    0.0976
   17.1374    0.0975
   17.1472    0.0974
   17.1570    0.0973
   17.1668    0.0971
   17.1766    0.0970
   17.1864    0.0969
   17.1963    0.0968
   17.2061    0.0967
   17.2159    0.0967
   17.2257    0.0967
   17.2355    0.0966
   17.2453    0.0966
   17.2552    0.0965
   17.2650    0.0965
   17.2748    0.0964
   17.2846    0.0963
   17.2944    0.0963
   17.3042    0.0962
   17.3141    0.0961
   17.3239    0.0961
   17.3337    0.0962
   17.3435    0.0964
   17.3533    0.0967
   17.3632    0.0971
   17.3730    0.0974
   17.3828    0.0978
   17.3926    0.0980
   17.4024    0.0982
   17.4122    0.0982
   17.4221    0.0983
   17.4319    0.0983
   17.4417    0.0983
   17.4515    0.0982
   17.4613    0.0980
   17.4711    0.0977
   17.4810    0.0972
   17.4908    0.0968
   17.5006    0.0963
   17.5104    0.0963
   17.5202    0.0962
   17.5301    0.0961
   17.5399    0.0959
   17.5497    0.0958
   17.5595    0.0957
   17.5693    0.0956
   17.5791    0.0955
   17.5890    0.0954
   17.5988    0.0953
   17.6086    0.0952
   17.6184    0.0950
   17.6282    0.0947
   17.6380    0.0944
   17.6479    0.0941
   17.6577    0.0938
   17.6675    0.0936
   17.6773    0.0936
   17.6871    0.0938
   17.6969    0.0940
   17.7068    0.0942
   17.7166    0.0946
   17.7264    0.0949
   17.7362    0.0951
   17.7460    0.0951
   17.7559    0.0950
   17.7657    0.0946
   17.7755    0.0941
   17.7853    0.0942
   17.7951    0.0947
   17.8049    0.0951
   17.8148    0.0956
   17.8246    0.0961
   17.8344    0.0965
   17.8442    0.0969
   17.8540    0.0973
   17.8638    0.0977
   17.8737    0.0980
   17.8835    0.0983
   17.8933    0.0985
   17.9031    0.0986
   17.9129    0.0987
   17.9228    0.0987
   17.9326    0.0987
   17.9424    0.0986
   17.9522    0.0985
   17.9620    0.0989
   17.9719    0.0994
   17.9822    0.0998
   17.9929    0.1002
   18.0040    0.1006
   18.0156    0.1009
   18.0276    0.1013
   18.0401    0.1017
   18.0532    0.1020
   18.0667    0.1025
   18.0808    0.1035
   18.0955    0.1046
   18.1108    0.1057
   18.1267    0.1066
   18.1433    0.1073
   18.1605    0.1080
   18.1784    0.1087
   18.1971    0.1099
   18.2165    0.1110
   18.2367    0.1121
   18.2577    0.1131
   18.2796    0.1138
   18.3023    0.1146
   18.3260    0.1151
   18.3507    0.1153
   18.3763    0.1159
   18.4030    0.1164
   18.4308    0.1169
   18.4597    0.1169
   18.4898    0.1165
   18.5211    0.1160
   18.5536    0.1153
   18.5875    0.1154
   18.6228    0.1160
   18.6595    0.1166
   18.6977    0.1173
   18.7374    0.1182
   18.7787    0.1187
   18.8218    0.1200
   18.8665    0.1207
   18.9131    0.1217
   18.9616    0.1216
   19.0121    0.1224
   19.0646    0.1222
   19.1192    0.1212
   19.1761    0.1214
   19.2352    0.1220
   19.2968    0.1244
   19.3608    0.1242
   19.4275    0.1255
   19.4969    0.1278
   19.5691    0.1264
   19.6442    0.1286
   19.7224    0.1315
   19.8037    0.1328
   19.8883    0.1299
   19.9764    0.1272
   20.0656    0.1267
   20.1547    0.1262
   20.2438    0.1269
   20.3329    0.1290
   20.4221    0.1303
   20.5112    0.1300
   20.6003    0.1290
   20.6894    0.1299
   20.7786    0.1283
   20.8677    0.1280
   20.9568    0.1262
   21.0459    0.1248
   21.1351    0.1269
   21.2242    0.1274
   21.3133    0.1256
   21.4024    0.1257
   21.4916    0.1232
   21.5807    0.1217
   21.6698    0.1210
   21.7589    0.1199
   21.8481    0.1196
   21.9372    0.1235
   22.0000    0.1238
   22.0260    0.1242


==> data/w_rzmax.txt <==
14.97000027	0.5437371731
15.04039955	1.570796371
15.1189003	1.570796371
15.19649982	1.570796371
15.26280022	1.570796371
15.31739998	1.570796371
15.36229992	1.570796371
15.39920044	1.570796371
15.42959976	1.399619818
15.45460033	1.409689069
15.47509956	1.409689069
15.49199963	1.570796371
15.50590038	1.570796371
15.51739979	1.570796371
15.52729988	1.570796371
15.53709984	1.570796371
15.5468998	1.570796371
15.55669975	1.570796371
15.56659985	1.570796371
15.5763998	1.570796371
15.58619976	1.570796371
15.59599972	1.570796371
15.60579967	1.570796371
15.61559963	1.570796371
15.62549973	1.570796371
15.63529968	1.570796371
15.64509964	1.570796371
15.6548996	1.570796371
15.66469955	1.570796371
15.67450047	1.570796371
15.6843996	1.570796371
15.69419956	1.570796371
15.70400047	1.570796371
15.71380043	1.570796371
15.72360039	1.570796371
15.73349953	1.570796371
15.74330044	1.570796371
15.7531004	1.570796371
15.76290035	1.570796371
15.77270031	1.570796371
15.78250027	1.570796371
15.79240036	1.570796371
15.80220032	1.570796371
15.81200027	1.570796371
15.82180023	1.570796371
15.83160019	1.570796371
15.84140015	1.570796371
15.85130024	1.570796371
15.8611002	1.570796371
15.87090015	1.500311852
15.88070011	1.520450234
15.89050007	1.530519485
15.90040016	1.530519485
15.91020012	1.530519485
15.92000008	1.520450234
15.92980003	1.510381103
15.93959999	1.500311852
15.94939995	1.480173469
15.95930004	1.460035086
15.9691	1.369412184
15.97889996	1.369412184
15.98869991	1.037128329
15.99849987	0.8659518361
16.00830078	0.8659518361
16.01819992	0.8659518361
16.02799988	0.8659518361
16.03779984	0.8659518361
16.04759979	0.8659518361
16.05739975	0.8760210276
16.06719971	0.8659518361
16.07710075	0.8760210276
16.08690071	0.8760210276
16.09670067	0.886090219
16.10650063	0.916297853
16.11630058	0.9364362955
16.12619972	1.037128329
16.13599968	1.04719758
16.14579964	1.057266712
16.15559959	1.057266712
16.16539955	1.04719758
16.17519951	1.037128329
16.18510056	1.127751231
16.19490051	1.147889614
16.20470047	1.157958865
16.21450043	1.188166499
16.22430038	1.218374133
16.23410034	1.26872015
16.24399948	1.288858533
16.25379944	1.298927784
16.2635994	1.298927784
16.27339935	1.359342933
16.28319931	0.312145412
16.29299927	0.312145412
16.30290031	0.3020762205
16.31270027	0.3020762205
16.32250023	0.3020762205
16.33230019	0.3020762205
16.34210014	0.3020762205
16.35199928	0.2920069993
16.36179924	0.2920069993
16.3715992	0.2920069993
16.38139915	0.2920069993
16.39119911	0.2920069993
16.40099907	0.2920069993
16.41090012	0.2920069993
16.42070007	0.2920069993
16.43050003	0.2920069993
16.44029999	0.2920069993
16.45009995	0.2920069993
16.4598999	0.2920069993
16.46980095	0.2920069993
16.47960091	0.3020762205
16.48940086	0.2920069993
16.49920082	0.3020762205
16.50900078	0.3020762205
16.51889992	0.2920069993
16.52869987	0.3020762205
16.53849983	0.3020762205
16.54829979	0.3020762205
16.55809975	0.312145412
16.5678997	0.312145412
16.57780075	0.312145412
16.58760071	0.3322838247
16.59740067	0.3322838247
16.60720062	0.3322838247
16.61700058	0.3322838247
16.62680054	0.3322838247
16.63669968	0.3624914587
16.64649963	0.3624914587
16.65629959	0.3624914587
16.66609955	0.3624914587
16.67589951	0.3624914587
16.68569946	0.4027682841
16.69560051	0.4027682841
16.70540047	0.4027682841
16.71520042	0.4027682841
16.72500038	0.4027682841
16.73480034	0.7753289342
16.74469948	0.7853981853
16.75449944	0.7853981853
16.76429939	0.7954673767
16.77409935	0.7954673767
16.78389931	0.7954673767
16.79369926	0.7954673767
16.80360031	0.7954673767
16.81340027	0.8055365682
16.82320023	0.8055365682
16.83300018	0.8156057596
16.84280014	0.8156057596
16.8526001	0.8256750107
16.86249924	0.8256750107
16.87229919	0.8357442021
16.88209915	0.8357442021
16.89189911	0.8357442021
16.90169907	0.8458133936
16.91160011	0.8458133936
16.92140007	0.8458133936
16.93120003	0.855882585
16.94099998	0.855882585
16.95079994	0.8659518361
16.9605999	0.8760210276
16.97050095	0.886090219
16.9803009	0.886090219
16.99010086	0.8961594701
16.99990082	0.9062286615
17.00970078	0.9062286615
17.01950073	0.916297853
17.02939987	0.916297853
17.03919983	0.9263670444
17.04899979	0.8458133936
17.05879974	0.8458133936
17.0685997	0.886090219
17.07839966	0.886090219
17.0883007	0.8961594701
17.09810066	0.8961594701
17.10790062	0.8961594701
17.11770058	0.8961594701
17.12750053	0.8961594701
17.13739967	0.9062286615
17.14719963	0.916297853
17.15699959	0.9263670444
17.16679955	0.9364362955
17.1765995	0.9565746784
17.18639946	0.9666438699
17.19630051	0.9767131209
17.20610046	0.9767131209
17.21590042	0.9867823124
17.22570038	0.946505487
17.23550034	0.946505487
17.24530029	0.9565746784
17.25519943	0.9565746784
17.26499939	0.9565746784
17.27479935	0.9666438699
17.2845993	0.9666438699
17.29439926	0.9666438699
17.30419922	0.9666438699
17.31410027	0.9666438699
17.32390022	0.9666438699
17.33370018	0.9666438699
17.34350014	0.9565746784
17.35330009	0.946505487
17.36319923	0.9364362955
17.37299919	0.9263670444
17.38279915	0.9263670444
17.39259911	0.916297853
17.40239906	0.9062286615
17.41220093	0.8961594701
17.42210007	0.8760210276
17.43190002	0.8659518361
17.44169998	0.855882585
17.45149994	0.8458133936
17.4612999	0.8458133936
17.47109985	0.8357442021
17.4810009	0.8357442021
17.49080086	0.8760210276
17.50060081	0.8760210276
17.51040077	1.04719758
17.52020073	1.04719758
17.53009987	1.04719758
17.53989983	1.037128329
17.54969978	1.04719758
17.55949974	1.04719758
17.5692997	1.057266712
17.57909966	1.067335963
17.5890007	1.097543597
17.59880066	1.11768198
17.60860062	1.137820363
17.61840057	1.157958865
17.62820053	1.168027997
17.63800049	1.178097248
17.64789963	1.188166499
17.65769958	1.208304882
17.66749954	1.218374133
17.6772995	1.258650899
17.68709946	1.288858533
17.69689941	1.288858533
17.70680046	1.288858533
17.71660042	1.298927784
17.72640038	1.298927784
17.73620033	1.298927784
17.74600029	1.288858533
17.75589943	1.288858533
17.76569939	1.369412184
17.77549934	1.369412184
17.7852993	1.570796371
17.79509926	1.570796371
17.80489922	1.570796371
17.81480026	1.570796371
17.82460022	1.570796371
17.83440018	1.570796371
17.84420013	1.570796371
17.85400009	1.570796371
17.86380005	1.570796371
17.87369919	1.570796371
17.88349915	1.570796371
17.8932991	1.570796371
17.90309906	1.570796371
17.91290092	1.570796371
17.92280006	1.570796371
17.93260002	1.570796371
17.94239998	1.570796371
17.95219994	1.570796371
17.96199989	0.4329759181
17.97190094	0.4329759181
17.98220062	0.4329759181
17.99290085	0.4329759181
18.00399971	0.4430451095
18.0156002	0.4430451095
18.02759933	0.4430451095
18.0401001	0.4430451095
18.05319977	0.4430451095
18.06669998	0.4531143308
18.0807991	0.9867823124
18.09550095	0.9867823124
18.11079979	0.9867823124
18.12669945	0.9867823124
18.1432991	0.9867823124
18.16049957	0.9867823124
18.17840004	0.9867823124
18.19709969	0.4329759181
18.21649933	0.4229066968
18.23670006	0.4430451095
18.25769997	0.4329759181
18.27960014	0.4229066968
18.3022995	1.228443265
18.32600021	1.248581648
18.35070038	1.238512516
18.37630081	1.228443265
18.40299988	0.4229066968
18.43079948	0.4128375053
18.45969963	0.4128375053
18.4897995	0.4229066968
18.52109909	0.4229066968
18.55360031	0.4229066968
18.58749962	0.4329759181
18.62280083	0.4833219349
18.65950012	0.4732527435
18.6977005	0.6847060919
18.73740005	0.7048445344
18.77869987	0.4531143308
18.82180023	0.4833219349
18.86650085	0.5034603477
18.91309929	0.5034603477
18.96159935	0.5034603477
19.01210022	0.5034603477
19.06459999	0.946505487
19.11919975	0.8961594701
19.17609978	0.9062286615
19.23520088	0.8156057596
19.29680061	0.7853981853
19.36079979	0.7753289342
19.42749977	1.258650899
19.49690056	1.067335963
19.56909943	1.037128329
19.64419937	1.379481435
19.72240067	1.570796371
19.80369949	1.570796371
19.88829994	1.168027997
19.97640038	0.7753289342
20.06559944	0.5739448071
20.15469933	0.4933911562
20.24379921	0.6242908239
20.33289909	0.5638756156
20.42210007	1.570796371
20.51119995	1.570796371
20.60029984	1.570796371
20.68939972	0.9062286615
20.77860069	0.7048445344
20.86770058	1.570796371
20.95680046	1.258650899
21.04590034	1.077405214
21.13509941	1.288858533
21.2241993	1.298927784
21.31329918	1.570796371
21.40239906	1.570796371
21.49160004	1.570796371
21.58069992	0.6947752833
21.6697998	1.349273801
21.75889969	1.016989946
21.84810066	0.8055365682
21.93720055	0.8458133936
22	0.8055365682
22.02599907	0.7551905513


==> data/w_rzmax_ale.txt <==
   14.9700    0.5424
   15.0404    1.5707
   15.1189    1.5707
   15.1965    1.5707
   15.2628    1.5709
   15.3174    1.5709
   15.3623    1.5709
   15.3992    1.5709
   15.4296    1.4013
   15.4546    1.4059
   15.4751    1.4124
   15.4920    1.5709
   15.5059    1.5709
   15.5174    1.5709
   15.5273    1.5709
   15.5371    1.5709
   15.5469    1.5709
   15.5567    1.5709
   15.5666    1.5709
   15.5764    1.5709
   15.5862    1.5709
   15.5960    1.5709
   15.6058    1.5709
   15.6156    1.5709
   15.6255    1.5709
   15.6353    1.5709
   15.6451    1.5709
   15.6549    1.5709
   15.6647    1.5709
   15.6745    1.5709
   15.6844    1.5709
   15.6942    1.5709
   15.7040    1.5709
   15.7138    1.5709
   15.7236    1.5709
   15.7335    1.5709
   15.7433    1.5707
   15.7531    1.5707
   15.7629    1.5707
   15.7727    1.5707
   15.7825    1.5707
   15.7924    1.5705
   15.8022    1.5697
   15.8120    1.5607
   15.8218    1.5607
   15.8316    1.5607
   15.8414    1.5703
   15.8513    1.5707
   15.8611    1.5707
   15.8709    1.5104
   15.8807    1.5305
   15.8905    1.5406
   15.9004    1.5406
   15.9102    1.5406
   15.9200    1.5262
   15.9298    1.5082
   15.9396    1.4943
   15.9494    1.4789
   15.9593    1.4510
   15.9691    1.3593
   15.9789    1.3593
   15.9887    1.0352
   15.9985    0.8760
   16.0083    0.8760
   16.0182    0.8760
   16.0280    0.8760
   16.0378    0.8738
   16.0476    0.8713
   16.0574    0.8694
   16.0672    0.8687
   16.0771    0.8702
   16.0869    0.8749
   16.0967    0.8829
   16.1065    0.9062
   16.1163    0.9264
   16.1262    1.0362
   16.1360    1.0453
   16.1458    1.0500
   16.1556    1.0551
   16.1654    1.0573
   16.1752    1.0472
   16.1851    1.1222
   16.1949    1.1429
   16.2047    1.1623
   16.2145    1.1862
   16.2243    1.2164
   16.2341    1.2643
   16.2440    1.2930
   16.2538    1.3090
   16.2636    1.3090
   16.2734    1.3493
   16.2832    0.3145
   16.2930    0.3110
   16.3029    0.3081
   16.3127    0.3054
   16.3225    0.3030
   16.3323    0.3010
   16.3421    0.2991
   16.3520    0.2976
   16.3618    0.2964
   16.3716    0.2952
   16.3814    0.2943
   16.3912    0.2935
   16.4010    0.2929
   16.4109    0.2925
   16.4207    0.2923
   16.4305    0.2921
   16.4403    0.2921
   16.4501    0.2923
   16.4599    0.2925
   16.4698    0.2931
   16.4796    0.2938
   16.4894    0.2948
   16.4992    0.2961
   16.5090    0.2975
   16.5189    0.2994
   16.5287    0.3012
   16.5385    0.3040
   16.5483    0.3067
   16.5581    0.3094
   16.5679    0.3133
   16.5778    0.3171
   16.5876    0.3222
   16.5974    0.3255
   16.6072    0.3306
   16.6170    0.3367
   16.6268    0.3419
   16.6367    0.3524
   16.6465    0.3532
   16.6563    0.3593
   16.6661    0.3669
   16.6759    0.3726
   16.6857    0.3927
   16.6956    0.3927
   16.7054    0.3927
   16.7152    0.4016
   16.7250    0.4104
   16.7348    0.7722
   16.7447    0.7776
   16.7545    0.7822
   16.7643    0.7868
   16.7741    0.7907
   16.7839    0.7937
   16.7937    0.7958
   16.8036    0.7976
   16.8134    0.8003
   16.8232    0.8048
   16.8330    0.8118
   16.8428    0.8204
   16.8526    0.8274
   16.8625    0.8327
   16.8723    0.8358
   16.8821    0.8383
   16.8919    0.8397
   16.9017    0.8414
   16.9116    0.8445
   16.9214    0.8484
   16.9312    0.8533
   16.9410    0.8590
   16.9508    0.8661
   16.9606    0.8725
   16.9705    0.8797
   16.9803    0.8860
   16.9901    0.8920
   16.9999    0.8974
   17.0097    0.9023
   17.0195    0.9062
   17.0294    0.9081
   17.0392    0.9163
   17.0490    0.8520
   17.0588    0.8559
   17.0686    0.8760
   17.0784    0.8787
   17.0883    0.8861
   17.0981    0.8865
   17.1079    0.8885
   17.1177    0.8912
   17.1275    0.8942
   17.1374    0.8986
   17.1472    0.9062
   17.1570    0.9163
   17.1668    0.9264
   17.1766    0.9465
   17.1864    0.9566
   17.1963    0.9666
   17.2061    0.9666
   17.2159    0.9767
   17.2257    0.9566
   17.2355    0.9566
   17.2453    0.9642
   17.2552    0.9662
   17.2650    0.9666
   17.2748    0.9680
   17.2846    0.9688
   17.2944    0.9692
   17.3042    0.9692
   17.3141    0.9698
   17.3239    0.9706
   17.3337    0.9686
   17.3435    0.9599
   17.3533    0.9486
   17.3632    0.9386
   17.3730    0.9324
   17.3828    0.9273
   17.3926    0.9225
   17.4024    0.9159
   17.4122    0.9062
   17.4221    0.8861
   17.4319    0.8760
   17.4417    0.8660
   17.4515    0.8559
   17.4613    0.8559
   17.4711    0.8458
   17.4810    0.8458
   17.4908    0.8696
   17.5006    0.8716
   17.5104    1.0434
   17.5202    1.0457
   17.5301    1.0481
   17.5399    1.0472
   17.5497    1.0530
   17.5595    1.0550
   17.5693    1.0586
   17.5791    1.0699
   17.5890    1.0940
   17.5988    1.1174
   17.6086    1.1347
   17.6184    1.1491
   17.6282    1.1610
   17.6380    1.1713
   17.6479    1.1824
   17.6577    1.1982
   17.6675    1.2209
   17.6773    1.2651
   17.6871    1.2794
   17.6969    1.2871
   17.7068    1.2940
   17.7166    1.3029
   17.7264    1.3074
   17.7362    1.3090
   17.7460    1.2989
   17.7559    1.2989
   17.7657    1.3593
   17.7755    1.3593
   17.7853    1.5709
   17.7951    1.5709
   17.8049    1.5709
   17.8148    1.5707
   17.8246    1.5707
   17.8344    1.5709
   17.8442    1.5709
   17.8540    1.5709
   17.8638    1.5709
   17.8737    1.5709
   17.8835    1.5709
   17.8933    1.5709
   17.9031    1.5709
   17.9129    1.5709
   17.9228    1.5709
   17.9326    1.5709
   17.9424    1.5709
   17.9522    1.5709
   17.9620    0.4361
   17.9719    0.4359
   17.9822    0.4357
   17.9929    0.4353
   18.0040    0.4348
   18.0156    0.4344
   18.0276    0.4352
   18.0401    0.4381
   18.0532    0.4438
   18.0667    0.4534
   18.0808    0.9816
   18.0955    0.9838
   18.1108    0.9863
   18.1267    0.9877
   18.1433    0.9877
   18.1605    0.9859
   18.1784    0.9861
   18.1971    0.4430
   18.2165    0.4330
   18.2367    0.4330
   18.2577    0.4256
   18.2796    0.4297
   18.3023    1.2310
   18.3260    1.2385
   18.3507    1.2374
   18.3763    1.2355
   18.4030    0.4202
   18.4308    0.4170
   18.4597    0.4133
   18.4898    0.4171
   18.5211    0.4198
   18.5536    0.4224
   18.5875    0.4256
   18.6228    0.4763
   18.6595    0.4833
   18.6977    0.6948
   18.7374    0.7037
   18.7787    0.4514
   18.8218    0.4869
   18.8665    0.5032
   18.9131    0.5076
   18.9616    0.4993
   19.0121    0.4981
   19.0646    0.9566
   19.1192    0.8861
   19.1761    0.9047
   19.2352    0.8149
   19.2968    0.7894
   19.3608    0.7815
   19.4275    1.2614
   19.4969    1.0662
   19.5691    1.0362
   19.6442    1.3853
   19.7224    1.5707
   19.8037    1.5707
   19.8883    1.1641
   19.9764    0.7728
   20.0656    0.5793
   20.1547    0.4888
   20.2438    0.6209
   20.3329    0.5591
   20.4221    1.5709
   20.5112    1.5707
   20.6003    1.5709
   20.6894    0.8962
   20.7786    0.6964
   20.8677    1.5709
   20.9568    1.2651
   21.0459    1.0677
   21.1351    1.2788
   21.2242    1.2994
   21.3133    1.5709
   21.4024    1.5707
   21.4916    1.5709
   21.5807    0.6912
   21.6698    1.3565
   21.7589    1.0142
   21.8481    0.8052
   21.9372    0.8451
   22.0000    0.8105
   22.0260    0.7653


==> data/w_ymax.txt <==
14.97000027	0.1146359965
15.04039955	0.1342889965
15.1189003	0.1633249968
15.19649982	0.1633249968
15.26280022	0.1633249968
15.31739998	0.1826879978
15.36229992	0.1826879978
15.39920044	0.1826879978
15.42959976	0.1473949999
15.45460033	0.1473949999
15.47509956	0.1473949999
15.49199963	0.1473949999
15.50590038	0.1473949999
15.51739979	0.1473949999
15.52729988	0.1473949999
15.53709984	0.1473949999
15.5468998	0.1473949999
15.55669975	0.1473949999
15.56659985	0.1473949999
15.5763998	0.1473949999
15.58619976	0.1473949999
15.59599972	0.1473949999
15.60579967	0.1473949999
15.61559963	0.1473949999
15.62549973	0.1473949999
15.63529968	0.1473949999
15.64509964	0.1473949999
15.6548996	0.1473949999
15.66469955	0.1473949999
15.67450047	0.1473949999
15.6843996	0.1473949999
15.69419956	0.1473949999
15.70400047	0.1473949999
15.71380043	0.1473949999
15.72360039	0.1633249968
15.73349953	0.1633249968
15.74330044	0.1633249968
15.7531004	0.1633249968
15.76290035	0.1633249968
15.77270031	0.1633249968
15.78250027	0.1633249968
15.79240036	0.1633249968
15.80220032	0.1633249968
15.81200027	0.1633249968
15.82180023	0.1633249968
15.83160019	0.1633249968
15.84140015	0.1633249968
15.85130024	0.1633249968
15.8611002	0.1633249968
15.87090015	0.1826879978
15.88070011	0.1826879978
15.89050007	0.1826879978
15.90040016	0.1826879978
15.91020012	0.1826879978
15.92000008	0.1826879978
15.92980003	0.1826879978
15.93959999	0.1826879978
15.94939995	0.1826879978
15.95930004	0.1826879978
15.9691	0.1826879978
15.97889996	0.1826879978
15.98869991	0.1826879978
15.99849987	0.1342889965
16.00830078	0.1342889965
16.01819992	0.1342889965
16.02799988	0.1342889965
16.03779984	0.1342889965
16.04759979	0.1342889965
16.05739975	0.1473949999
16.06719971	0.1473949999
16.07710075	0.1473949999
16.08690071	0.1473949999
16.09670067	0.1473949999
16.10650063	0.1473949999
16.11630058	0.1473949999
16.12619972	0.1473949999
16.13599968	0.1473949999
16.14579964	0.1473949999
16.15559959	0.1473949999
16.16539955	0.1473949999
16.17519951	0.1473949999
16.18510056	0.1633249968
16.19490051	0.1633249968
16.20470047	0.1633249968
16.21450043	0.1633249968
16.22430038	0.1633249968
16.23410034	0.1633249968
16.24399948	0.1633249968
16.25379944	0.1633249968
16.2635994	0.1633249968
16.27339935	0.1826879978
16.28319931	0.05799999833
16.29299927	0.05799999833
16.30290031	0.05799999833
16.31270027	0.05999999866
16.32250023	0.05999999866
16.33230019	0.06199999899
16.34210014	0.06400000304
16.35199928	0.06400000304
16.36179924	0.06599999964
16.3715992	0.0680000037
16.38139915	0.0700000003
16.39119911	0.0719999969
16.40099907	0.07400000095
16.41090012	0.07599999756
16.42070007	0.07800000161
16.43050003	0.07999999821
16.44029999	0.08200000226
16.45009995	0.08399999887
16.4598999	0.08399999887
16.46980095	0.0862378031
16.47960091	0.08898829669
16.48940086	0.08898829669
16.49920082	0.09233149886
16.50900078	0.09233149886
16.51889992	0.09233149886
16.52869987	0.09639520198
16.53849983	0.09639520198
16.54829979	0.09639520198
16.55809975	0.1013349965
16.5678997	0.1013349965
16.57780075	0.1013349965
16.58760071	0.1073390022
16.59740067	0.1073390022
16.60720062	0.1073390022
16.61700058	0.1073390022
16.62680054	0.1073390022
16.63669968	0.1146359965
16.64649963	0.1146359965
16.65629959	0.1146359965
16.66609955	0.1146359965
16.67589951	0.1146359965
16.68569946	0.1235070005
16.69560051	0.1235070005
16.70540047	0.1235070005
16.71520042	0.1235070005
16.72500038	0.1235070005
16.73480034	0.1633249968
16.74469948	0.1633249968
16.75449944	0.1633249968
16.76429939	0.1633249968
16.77409935	0.1633249968
16.78389931	0.1633249968
16.79369926	0.1633249968
16.80360031	0.1633249968
16.81340027	0.1633249968
16.82320023	0.1633249968
16.83300018	0.1633249968
16.84280014	0.1633249968
16.8526001	0.1633249968
16.86249924	0.1633249968
16.87229919	0.1633249968
16.88209915	0.1633249968
16.89189911	0.1633249968
16.90169907	0.1633249968
16.91160011	0.1633249968
16.92140007	0.1633249968
16.93120003	0.1633249968
16.94099998	0.1633249968
16.95079994	0.1633249968
16.9605999	0.1633249968
16.97050095	0.1633249968
16.9803009	0.1633249968
16.99010086	0.1633249968
16.99990082	0.1633249968
17.00970078	0.1633249968
17.01950073	0.1633249968
17.02939987	0.1633249968
17.03919983	0.1633249968
17.04899979	0.2062239945
17.05879974	0.2062239945
17.0685997	0.1826879978
17.07839966	0.1826879978
17.0883007	0.1826879978
17.09810066	0.1826879978
17.10790062	0.1826879978
17.11770058	0.1826879978
17.12750053	0.1826879978
17.13739967	0.1826879978
17.14719963	0.1826879978
17.15699959	0.1826879978
17.16679955	0.1826879978
17.1765995	0.1826879978
17.18639946	0.1826879978
17.19630051	0.1826879978
17.20610046	0.1826879978
17.21590042	0.1826879978
17.22570038	0.2062239945
17.23550034	0.2062239945
17.24530029	0.2062239945
17.25519943	0.2062239945
17.26499939	0.2062239945
17.27479935	0.2062239945
17.2845993	0.2062239945
17.29439926	0.2062239945
17.30419922	0.2062239945
17.31410027	0.2062239945
17.32390022	0.2062239945
17.33370018	0.2062239945
17.34350014	0.2062239945
17.35330009	0.2062239945
17.36319923	0.2062239945
17.37299919	0.2062239945
17.38279915	0.2062239945
17.39259911	0.2062239945
17.40239906	0.2062239945
17.41220093	0.2062239945
17.42210007	0.2062239945
17.43190002	0.2062239945
17.44169998	0.2062239945
17.45149994	0.2062239945
17.4612999	0.2062239945
17.47109985	0.2062239945
17.4810009	0.2062239945
17.49080086	0.2348330021
17.50060081	0.2348330021
17.51040077	0.1826879978
17.52020073	0.1826879978
17.53009987	0.1826879978
17.53989983	0.2062239945
17.54969978	0.2062239945
17.55949974	0.2062239945
17.5692997	0.2062239945
17.57909966	0.2062239945
17.5890007	0.2062239945
17.59880066	0.2062239945
17.60860062	0.2062239945
17.61840057	0.2062239945
17.62820053	0.2062239945
17.63800049	0.2062239945
17.64789963	0.2062239945
17.65769958	0.2062239945
17.66749954	0.2062239945
17.6772995	0.2062239945
17.68709946	0.2062239945
17.69689941	0.2062239945
17.70680046	0.2062239945
17.71660042	0.2062239945
17.72640038	0.2062239945
17.73620033	0.2062239945
17.74600029	0.2062239945
17.75589943	0.2062239945
17.76569939	0.2348330021
17.77549934	0.2348330021
17.7852993	0.1235070005
17.79509926	0.1235070005
17.80489922	0.1235070005
17.81480026	0.1342889965
17.82460022	0.1342889965
17.83440018	0.1342889965
17.84420013	0.1342889965
17.85400009	0.1342889965
17.86380005	0.1342889965
17.87369919	0.1342889965
17.88349915	0.1342889965
17.8932991	0.1342889965
17.90309906	0.1342889965
17.91290092	0.1342889965
17.92280006	0.1342889965
17.93260002	0.1342889965
17.94239998	0.1342889965
17.95219994	0.1342889965
17.96199989	0.1073390022
17.97190094	0.1073390022
17.98220062	0.1073390022
17.99290085	0.1073390022
18.00399971	0.1146359965
18.0156002	0.1146359965
18.02759933	0.1146359965
18.0401001	0.1146359965
18.05319977	0.1073390022
18.06669998	0.1073390022
18.0807991	0.1073390022
18.09550095	0.1073390022
18.11079979	0.1073390022
18.12669945	0.1073390022
18.1432991	0.1073390022
18.16049957	0.1073390022
18.17840004	0.1073390022
18.19709969	0.1013349965
18.21649933	0.1013349965
18.23670006	0.1073390022
18.25769997	0.1073390022
18.27960014	0.1073390022
18.3022995	0.1146359965
18.32600021	0.1235070005
18.35070038	0.1235070005
18.37630081	0.1235070005
18.40299988	0.1073390022
18.43079948	0.1073390022
18.45969963	0.1073390022
18.4897995	0.1073390022
18.52109909	0.1073390022
18.55360031	0.1073390022
18.58749962	0.1073390022
18.62280083	0.1146359965
18.65950012	0.1146359965
18.6977005	0.1342889965
18.73740005	0.1473949999
18.77869987	0.1013349965
18.82180023	0.1013349965
18.86650085	0.1073390022
18.91309929	0.1146359965
18.96159935	0.1235070005
19.01210022	0.1235070005
19.06459999	0.1235070005
19.11919975	0.1342889965
19.17609978	0.1342889965
19.23520088	0.1235070005
19.29680061	0.1235070005
19.36079979	0.1235070005
19.42749977	0.1146359965
19.49690056	0.1146359965
19.56909943	0.1342889965
19.64419937	0.1342889965
19.72240067	0.1342889965
19.80369949	0.1473949999
19.88829994	0.1633249968
19.97640038	0.1473949999
20.06559944	0.1146359965
20.15469933	0.1146359965
20.24379921	0.1146359965
20.33289909	0.1235070005
20.42210007	0.1342889965
20.51119995	0.1473949999
20.60029984	0.1633249968
20.68939972	0.1826879978
20.77860069	0.1473949999
20.86770058	0.1473949999
20.95680046	0.1633249968
21.04590034	0.1473949999
21.13509941	0.1235070005
21.2241993	0.1342889965
21.31329918	0.1342889965
21.40239906	0.1235070005
21.49160004	0.1342889965
21.58069992	0.1826879978
21.6697998	0.1633249968
21.75889969	0.1633249968
21.84810066	0.1146359965
21.93720055	0.1235070005
22	0.1235070005
22.02599907	0.1235070005


==> data/w_ymax_ale.txt <==
   14.9700    0.1178
   15.0404    0.1320
   15.1189    0.1588
   15.1965    0.1649
   15.2628    0.1709
   15.3174    0.1733
   15.3623    0.1776
   15.3992    0.1859
   15.4296    0.1451
   15.4546    0.1454
   15.4751    0.1457
   15.4920    0.1454
   15.5059    0.1454
   15.5174    0.1454
   15.5273    0.1451
   15.5371    0.1448
   15.5469    0.1448
   15.5567    0.1448
   15.5666    0.1451
   15.5764    0.1457
   15.5862    0.1463
   15.5960    0.1466
   15.6058    0.1466
   15.6156    0.1460
   15.6255    0.1451
   15.6353    0.1443
   15.6451    0.1440
   15.6549    0.1448
   15.6647    0.1463
   15.6745    0.1478
   15.6844    0.1495
   15.6942    0.1510
   15.7040    0.1525
   15.7138    0.1542
   15.7236    0.1563
   15.7335    0.1584
   15.7433    0.1602
   15.7531    0.1624
   15.7629    0.1638
   15.7727    0.1649
   15.7825    0.1659
   15.7924    0.1670
   15.8022    0.1681
   15.8120    0.1691
   15.8218    0.1699
   15.8316    0.1702
   15.8414    0.1706
   15.8513    0.1709
   15.8611    0.1716
   15.8709    0.1733
   15.8807    0.1733
   15.8905    0.1737
   15.9004    0.1746
   15.9102    0.1763
   15.9200    0.1794
   15.9298    0.1824
   15.9396    0.1846
   15.9494    0.1863
   15.9593    0.1880
   15.9691    0.1906
   15.9789    0.1911
   15.9887    0.1846
   15.9985    0.1358
   16.0083    0.1370
   16.0182    0.1380
   16.0280    0.1387
   16.0378    0.1394
   16.0476    0.1404
   16.0574    0.1416
   16.0672    0.1428
   16.0771    0.1434
   16.0869    0.1440
   16.0967    0.1437
   16.1065    0.1434
   16.1163    0.1428
   16.1262    0.1422
   16.1360    0.1431
   16.1458    0.1448
   16.1556    0.1475
   16.1654    0.1510
   16.1752    0.1545
   16.1851    0.1584
   16.1949    0.1602
   16.2047    0.1613
   16.2145    0.1620
   16.2243    0.1624
   16.2341    0.1627
   16.2440    0.1642
   16.2538    0.1674
   16.2636    0.1713
   16.2734    0.1763
   16.2832    0.0580
   16.2930    0.0582
   16.3029    0.0587
   16.3127    0.0595
   16.3225    0.0606
   16.3323    0.0619
   16.3421    0.0633
   16.3520    0.0648
   16.3618    0.0665
   16.3716    0.0682
   16.3814    0.0701
   16.3912    0.0720
   16.4010    0.0739
   16.4109    0.0760
   16.4207    0.0781
   16.4305    0.0802
   16.4403    0.0820
   16.4501    0.0836
   16.4599    0.0850
   16.4698    0.0865
   16.4796    0.0880
   16.4894    0.0894
   16.4992    0.0909
   16.5090    0.0924
   16.5189    0.0939
   16.5287    0.0953
   16.5385    0.0969
   16.5483    0.0983
   16.5581    0.0997
   16.5679    0.1013
   16.5778    0.1027
   16.5876    0.1042
   16.5974    0.1055
   16.6072    0.1070
   16.6170    0.1086
   16.6268    0.1099
   16.6367    0.1114
   16.6465    0.1127
   16.6563    0.1142
   16.6661    0.1160
   16.6759    0.1175
   16.6857    0.1194
   16.6956    0.1208
   16.7054    0.1222
   16.7152    0.1244
   16.7250    0.1265
   16.7348    0.1731
   16.7447    0.1748
   16.7545    0.1748
   16.7643    0.1738
   16.7741    0.1716
   16.7839    0.1684
   16.7937    0.1663
   16.8036    0.1656
   16.8134    0.1652
   16.8232    0.1656
   16.8330    0.1663
   16.8428    0.1670
   16.8526    0.1674
   16.8625    0.1677
   16.8723    0.1674
   16.8821    0.1674
   16.8919    0.1666
   16.9017    0.1659
   16.9116    0.1656
   16.9214    0.1652
   16.9312    0.1645
   16.9410    0.1645
   16.9508    0.1642
   16.9606    0.1645
   16.9705    0.1645
   16.9803    0.1649
   16.9901    0.1652
   16.9999    0.1656
   17.0097    0.1659
   17.0195    0.1666
   17.0294    0.1677
   17.0392    0.1691
   17.0490    0.2001
   17.0588    0.1985
   17.0686    0.1945
   17.0784    0.1911
   17.0883    0.1889
   17.0981    0.1885
   17.1079    0.1885
   17.1177    0.1885
   17.1275    0.1889
   17.1374    0.1898
   17.1472    0.1902
   17.1570    0.1906
   17.1668    0.1906
   17.1766    0.1902
   17.1864    0.1906
   17.1963    0.1911
   17.2061    0.1919
   17.2159    0.1928
   17.2257    0.1948
   17.2355    0.1964
   17.2453    0.1980
   17.2552    0.1995
   17.2650    0.2011
   17.2748    0.2022
   17.2846    0.2027
   17.2944    0.2032
   17.3042    0.2038
   17.3141    0.2038
   17.3239    0.2032
   17.3337    0.2027
   17.3435    0.2032
   17.3533    0.2043
   17.3632    0.2053
   17.3730    0.2069
   17.3828    0.2080
   17.3926    0.2090
   17.4024    0.2101
   17.4122    0.2117
   17.4221    0.2122
   17.4319    0.2127
   17.4417    0.2132
   17.4515    0.2138
   17.4613    0.2153
   17.4711    0.2175
   17.4810    0.2211
   17.4908    0.2261
   17.5006    0.2293
   17.5104    0.1902
   17.5202    0.1902
   17.5301    0.1911
   17.5399    0.1927
   17.5497    0.1959
   17.5595    0.1995
   17.5693    0.2032
   17.5791    0.2059
   17.5890    0.2074
   17.5988    0.2090
   17.6086    0.2096
   17.6184    0.2096
   17.6282    0.2096
   17.6380    0.2096
   17.6479    0.2090
   17.6577    0.2085
   17.6675    0.2064
   17.6773    0.2038
   17.6871    0.2038
   17.6969    0.2053
   17.7068    0.2069
   17.7166    0.2096
   17.7264    0.2117
   17.7362    0.2138
   17.7460    0.2159
   17.7559    0.2180
   17.7657    0.2248
   17.7755    0.2280
   17.7853    0.1260
   17.7951    0.1269
   17.8049    0.1283
   17.8148    0.1298
   17.8246    0.1312
   17.8344    0.1327
   17.8442    0.1339
   17.8540    0.1348
   17.8638    0.1356
   17.8737    0.1358
   17.8835    0.1358
   17.8933    0.1361
   17.9031    0.1363
   17.9129    0.1368
   17.9228    0.1373
   17.9326    0.1375
   17.9424    0.1365
   17.9522    0.1356
   17.9620    0.1086
   17.9719    0.1093
   17.9822    0.1101
   17.9929    0.1109
   18.0040    0.1113
   18.0156    0.1113
   18.0276    0.1111
   18.0401    0.1111
   18.0532    0.1107
   18.0667    0.1085
   18.0808    0.1043
   18.0955    0.1052
   18.1108    0.1066
   18.1267    0.1079
   18.1433    0.1091
   18.1605    0.1093
   18.1784    0.1085
   18.1971    0.1029
   18.2165    0.1038
   18.2367    0.1048
   18.2577    0.1056
   18.2796    0.1081
   18.3023    0.1160
   18.3260    0.1200
   18.3507    0.1226
   18.3763    0.1248
   18.4030    0.1081
   18.4308    0.1079
   18.4597    0.1068
   18.4898    0.1064
   18.5211    0.1058
   18.5536    0.1059
   18.5875    0.1054
   18.6228    0.1139
   18.6595    0.1176
   18.6977    0.1397
   18.7374    0.1490
   18.7787    0.0995
   18.8218    0.1036
   18.8665    0.1087
   18.9131    0.1149
   18.9616    0.1192
   19.0121    0.1226
   19.0646    0.1273
   19.1192    0.1320
   19.1761    0.1327
   19.2352    0.1222
   19.2968    0.1258
   19.3608    0.1269
   19.4275    0.1166
   19.4969    0.1175
   19.5691    0.1341
   19.6442    0.1315
   19.7224    0.1324
   19.8037    0.1457
   19.8883    0.1663
   19.9764    0.1443
   20.0656    0.1166
   20.1547    0.1111
   20.2438    0.1150
   20.3329    0.1194
   20.4221    0.1322
   20.5112    0.1469
   20.6003    0.1592
   20.6894    0.1755
   20.7786    0.1437
   20.8677    0.1454
   20.9568    0.1556
   21.0459    0.1504
   21.1351    0.1218
   21.2242    0.1385
   21.3133    0.1368
   21.4024    0.1267
   21.4916    0.1392
   21.5807    0.1876
   21.6698    0.1688
   21.7589    0.1634
   21.8481    0.1158
   21.9372    0.1192
   22.0000    0.1252
   22.0260    0.1260


==> data/xybump.txt <==
12.5663706143592	0
12.5763706143592	0
12.5863706143592	0
12.5963706143592	0
12.6063706143592	0
12.6163706143592	0
12.6263706143592	0
12.6363706143592	0
12.6463706143592	0
12.6563706143592	0
12.6663706143592	0
12.6763706143592	0
12.6863706143592	0
12.6963706143592	0
12.7063706143592	0
12.7163706143592	0
12.7263706143592	0
12.7363706143592	0
12.7463706143592	0
12.7563706143592	0
12.7663706143592	0
12.7763706143592	0
12.7863706143592	0
12.7963706143592	0
12.8063706143592	0
12.8163706143592	0
12.8263706143592	0
12.8363706143592	0
12.8463706143592	0
12.8563706143592	0
12.8663706143592	0
12.8763706143592	0
12.8863706143592	0
12.8963706143592	0
12.9063706143592	0
12.9163706143592	0
12.9263706143592	0
12.9363706143592	0
12.9463706143592	0
12.9563706143592	0
12.9663706143592	0
12.9763706143592	0
12.9863706143592	0
12.9963706143592	0
13.0063706143592	0
13.0163706143592	0
13.0263706143592	0
13.0363706143592	0
13.0463706143592	0
13.0563706143592	0
13.0663706143592	0
13.0763706143592	0
13.0863706143592	0
13.0963706143592	0
13.1063706143592	0
13.1163706143592	0
13.1263706143592	0
13.1363706143592	0
13.1463706143592	0
13.1563706143592	0
13.1663706143592	0
13.1763706143592	0
13.1863706143592	0
13.1963706143592	0
13.2063706143592	0
13.2163706143592	0
13.2263706143592	0
13.2363706143592	0
13.2463706143592	0
13.2563706143592	0
13.2663706143592	0
13.2763706143592	0
13.2863706143592	0
13.2963706143592	0
13.3063706143592	0
13.3163706143592	0
13.3263706143592	0
13.3363706143592	0
13.3463706143592	0
13.3563706143592	0
13.3663706143592	0
13.3763706143592	0
13.3863706143592	0
13.3963706143592	0
13.4063706143592	0
13.4163706143592	0
13.4263706143592	0
13.4363706143592	0
13.4463706143592	0
13.4563706143592	0
13.4663706143592	0
13.4763706143592	0
13.4863706143592	0
13.4963706143592	0
13.5063706143592	0
13.5163706143592	0
13.5263706143592	0
13.5363706143592	0
13.5463706143592	0
13.5563706143592	0
13.5663706143592	0
13.5763706143592	0
13.5863706143592	0
13.5963706143592	0
13.6063706143592	0
13.6163706143592	0
13.6263706143592	0
13.6363706143592	0
13.6463706143592	0
13.6563706143592	0
13.6663706143592	0
13.6763706143592	0
13.6863706143592	0
13.6963706143592	0
13.7063706143592	0
13.7163706143592	0
13.7263706143592	0
13.7363706143592	0
13.7463706143592	0
13.7563706143592	0
13.7663706143592	0
13.7763706143592	0
13.7863706143592	0
13.7963706143592	0
13.8063706143592	0
13.8163706143592	0
13.8263706143592	0
13.8363706143592	0
13.8463706143592	0
13.8563706143592	0
13.8663706143592	0
13.8763706143592	0
13.8863706143592	0
13.8963706143592	0
13.9063706143592	0
13.9163706143592	0
13.9263706143592	0
13.9363706143592	0
13.9463706143592	0
13.9563706143592	0
13.9663706143592	0
13.9763706143592	0
13.9863706143592	0
13.9963706143592	0
14.0063706143592	0
14.0163706143592	0
14.0263706143592	0
14.0363706143592	0
14.0463706143592	0
14.0563706143592	0
14.0663706143592	0
14.0763706143592	0
14.0863706143592	0
14.0963706143592	0
14.1063706143592	0
14.1163706143592	0
14.1263706143592	0
14.1363706143592	0
14.1463706143592	0
14.1563706143592	0
14.1663706143592	0
14.1763706143592	0
14.1863706143592	0
14.1963706143592	0
14.2063706143592	0
14.2163706143592	0
14.2263706143592	0
14.2363706143592	0
14.2463706143592	0
14.2563706143592	0
14.2663706143592	0
14.2763706143592	0
14.2863706143592	0
14.2963706143592	0
14.3063706143592	0
14.3163706143592	0
14.3263706143592	0
14.3363706143592	0
14.3463706143592	0
14.3563706143592	0
14.3663706143592	0
14.3763706143592	0
14.3863706143592	0
14.3963706143592	0
14.4063706143592	0
14.4163706143592	0
14.4263706143592	0
14.4363706143592	0
14.4463706143592	0
14.4563706143592	0
14.4663706143592	0
14.4763706143592	0
14.4863706143592	0
14.4963706143592	0
14.5063706143592	0
14.5163706143592	0
14.5263706143592	0
14.5363706143592	0
14.5463706143592	0
14.5563706143592	0
14.5663706143592	0
14.5763706143592	0
14.5863706143592	0
14.5963706143592	0
14.6063706143592	0
14.6163706143592	0
14.6263706143592	0
14.6363706143592	0
14.6463706143592	0
14.6563706143592	0
14.6663706143592	0
14.6763706143592	0
14.6863706143592	0
14.6963706143592	0
14.7063706143592	0
14.7163706143592	0
14.7263706143592	0
14.7363706143592	0
14.7463706143592	0
14.7563706143592	0
14.7663706143592	0
14.7763706143592	0
14.7863706143592	0
14.7963706143592	0
14.8063706143592	0
14.8163706143592	0
14.8263706143592	0
14.8363706143592	0
14.8463706143592	0
14.8563706143592	0
14.8663706143592	0
14.8763706143592	0
14.8863706143592	0
14.8963706143592	0
14.9063706143592	0
14.9163706143592	0
14.9263706143592	0
14.9363706143592	0
14.9463706143592	0
14.9563706143592	0
14.9663706143592	0
14.9763706143592	0
14.9863706143592	0
14.9963706143592	0
15.0063706143592	0
15.0163706143592	0
15.0263706143592	0
15.0363706143592	0
15.0463706143592	0
15.0563706143592	0
15.0663706143592	0
15.0763706143592	0
15.0863706143592	0
15.0963706143592	0
15.1063706143592	0
15.1163706143592	0
15.1263706143592	0
15.1363706143592	0
15.1463706143592	0
15.1563706143592	0
15.1663706143592	0
15.1763706143592	0
15.1863706143592	0
15.1963706143592	0
15.2063706143592	0
15.2163706143592	0
15.2263706143592	0
15.2363706143592	0
15.2463706143592	0
15.2563706143592	0
15.2663706143592	0
15.2763706143592	0
15.2863706143592	0
15.2963706143592	0
15.3063706143592	0
15.3163706143592	0
15.3263706143592	0
15.3363706143592	0
15.3463706143592	0
15.3563706143592	0
15.3663706143592	0
15.3763706143592	0
15.3863706143592	0
15.3963706143592	0
15.4063706143592	0
15.4163706143592	0
15.4263706143592	0
15.4363706143592	0
15.4463706143592	0
15.4563706143592	0
15.4663706143592	0
15.4763706143592	0
15.4863706143592	0
15.4963706143592	0
15.5063706143592	0
15.5163706143592	0
15.5263706143592	0
15.5363706143592	0
15.5463706143592	0
15.5563706143592	0
15.5663706143592	0
15.5763706143592	0
15.5863706143592	0
15.5963706143592	1.21602724002384e-06
15.6063706143592	1.50205091024889e-06
15.6163706143592	1.85243489551965e-06
15.6263706143592	2.28087835529446e-06
15.6363706143592	2.80379784252405e-06
15.6463706143592	3.44081899755463e-06
15.6563706143592	4.21534661342045e-06
15.6663706143592	5.15522333474558e-06
15.6763706143592	6.29348815033418e-06
15.6863706143592	7.66924672655314e-06
15.6963706143592	9.3286664821435e-06
15.7063706143592	1.13261100980309e-05
15.7163706143592	1.37254218561361e-05
15.7263706143592	1.6601381772364e-05
15.7363706143592	2.00413428889019e-05
15.7463706143592	2.41470672729034e-05
15.7563706143592	2.90367761807882e-05
15.7663706143592	3.48474294336515e-05
15.7763706143592	4.17372482496817e-05
15.7863706143592	4.9888494531083e-05
15.7963706143592	5.95105178410769e-05
15.8063706143592	7.08430789658126e-05
15.8163706143592	8.41599559727515e-05
15.8263706143592	9.97728349906181e-05
15.8363706143592	0.000118035483491659
15.8463706143592	0.000139348198608221
15.8563706143592	0.000164162516927398
15.8663706143592	0.000192986165259123
15.8763706143592	0.000226388224061062
15.8863706143592	0.000265004466547103
15.8963706143592	0.000309542827046222
15.9063706143592	0.000360788941986721
15.9163706143592	0.000419611696057221
15.9263706143592	0.000486968694774896
15.9363706143592	0.000563911573042875
15.9463706143592	0.000651591037508216
15.9563706143592	0.00075126152888339
15.9663706143592	0.000864285379145395
15.9763706143592	0.000992136327995342
15.9863706143592	0.0011364022534881
15.9963706143592	0.00129878696370415
16.0063706143592	0.00148111089012344
16.0163706143592	0.00168531051938236
16.0263706143592	0.00191343639875977
16.0363706143592	0.00216764955244739
16.0463706143592	0.00245021615080513
16.0563706143592	0.00276350028372363
16.0663706143592	0.0031099547022366
16.0763706143592	0.00349210940987505
16.0863706143592	0.00391255800711267
16.0963706143592	0.00437394171870169
16.1063706143592	0.00487893106469924
16.1163706143592	0.0054302051714271
16.1263706143592	0.00603042875819059
16.1363706143592	0.00668222687894801
16.1463706143592	0.00738815754468704
16.1563706143592	0.00815068240140148
16.1663706143592	0.00897213568940123
16.1763706143592	0.00985469176134203
16.1863706143592	0.0108003314877167
16.1963706143592	0.0118108079284692
16.2063706143592	0.0128876116966397
16.2163706143592	0.0140319364831775
16.2263706143592	0.0152446452500188
16.2363706143592	0.0165262376298103
16.2463706143592	0.0178768190940984
16.2563706143592	0.0192960724661136
16.2663706143592	0.0207832323584629
16.2763706143592	0.0223370631091882
16.2863706143592	0.0239558407709981
16.2963706143592	0.025637339677669
16.3063706143592	0.0273788240683101
16.3163706143592	0.0291770451946056
16.3263706143592	0.0310282442685837
16.3363706143592	0.0329281615296712
16.3463706143592	0.0348720516208477
16.3563706143592	0.0368547053658519
16.3663706143592	0.0388704779344213
16.3763706143592	0.0409133232722074
16.3863706143592	0.042976834558639
16.3963706143592	0.0450542903417625
16.4063706143592	0.0471387058866524
16.4163706143592	0.0492228891657127
16.4263706143592	0.0512995008178622
16.4363706143592	0.0533611173115575
16.4463706143592	0.055400296466368
16.4563706143592	0.0574096444215683
16.4663706143592	0.059381883089818
16.4763706143592	0.0613099171012354
16.4863706143592	0.0631868992291108
16.4963706143592	0.0650062932941645
16.5063706143592	0.0667619335698512
16.5163706143592	0.0684480797567563
16.5263706143592	0.0700594666590153
16.5363706143592	0.0715913477787888
16.5463706143592	0.0730395321447352
16.5563706143592	0.0744004138050416
16.5663706143592	0.0756709935426976
16.5763706143592	0.0768488925075316
16.5863706143592	0.0779323576032189
16.5963706143592	0.0789202586148596
16.6063706143592	0.0798120772105758
16.6163706143592	0.080607888095642
16.6263706143592	0.0813083327367443
16.6363706143592	0.0819145862040217
16.6463706143592	0.0824283177967327
16.6563706143592	0.0828516462222
16.6663706143592	0.0831870901849572
16.6763706143592	0.0834375153119835
16.6863706143592	0.083606078389295
16.6963706143592	0.0836961699141378
16.7063706143592	0.0837113559753132
16.7163706143592	0.0836553204619182
16.7263706143592	0.0835318085687109
16.7363706143592	0.0833445725155203
16.7463706143592	0.0830973203301747
16.7563706143592	0.0827936684612347
16.7663706143592	0.0824370988906225
16.7763706143592	0.0820309213094923
16.7863706143592	0.0815782408060568
16.7963706143592	0.0810819313942837
16.8063706143592	0.0805446155902119
16.8163706143592	0.0799686501207971
16.8263706143592	0.0793561177313316
16.8363706143592	0.0787088249440128
16.8463706143592	0.0780283055143813
16.8563706143592	0.0773158292360557
16.8663706143592	0.0765724156590993
16.8763706143592	0.0757988522147484
16.8863706143592	0.0749957161800736
16.8963706143592	0.0741633998710302
16.9063706143592	0.0733021384215232
16.9163706143592	0.0724120394894648
16.9263706143592	0.0714931142279406
16.9363706143592	0.0705453088698238
16.9463706143592	0.0695685362965319
16.9563706143592	0.0685627069949389
16.9663706143592	0.0675277588494273
16.9763706143592	0.0664636852671813
16.9863706143592	0.0653705611925895
16.9963706143592	0.0642485666293942
17.0063706143592	0.0630980073554536
17.0163706143592	0.0619193325830896
17.0263706143592	0.0607131493864766
17.0363706143592	0.059480233785057
17.0463706143592	0.0582215384371981
17.0563706143592	0.0569381969602047
17.0663706143592	0.055631524950324
17.0763706143592	0.0543030178287919
17.0863706143592	0.0529543456866113
17.0963706143592	0.0515873453411661
17.1063706143592	0.0502040098516773
17.1163706143592	0.0488064757677623
17.1263706143592	0.0473970084059688
17.1363706143592	0.0459779854632458
17.1463706143592	0.044551879284187
17.1563706143592	0.0431212381008491
17.1663706143592	0.0416886665604691
17.1763706143592	0.0402568058479834
17.1863706143592	0.0388283136974543
17.1963706143592	0.0374058445699065
17.2063706143592	0.0359920302552568
17.2163706143592	0.0345894611336621
17.2263706143592	0.0332006683071968
17.2363706143592	0.0318281067870104
17.2463706143592	0.0304741398944301
17.2563706143592	0.0291410250074755
17.2663706143592	0.0278309007573559
17.2763706143592	0.0265457757531371
17.2863706143592	0.0252875188873325
17.2963706143592	0.0240578512509084
17.3063706143592	0.0228583396634797
17.3163706143592	0.0216903918034129
17.3263706143592	0.0205552529034106
17.3363706143592	0.0194540039599869
17.3463706143592	0.0183875613901513
17.3563706143592	0.0173566780556407
17.3663706143592	0.0163619455641719
17.3763706143592	0.0154037977483962
17.3863706143592	0.0144825152164515
17.3963706143592	0.0135982308631687
17.4063706143592	0.0127509362279635
17.4163706143592	0.0119404885841187
17.4263706143592	0.0111666186444071
17.4363706143592	0.0104289387696712
17.4463706143592	0.00972695156991021
17.4563706143592	0.0090600587914677
17.4663706143592	0.0084275703889367
17.4763706143592	0.00782871368620063
17.4863706143592	0.00726264253751962
17.4963706143592	0.00672844640654662
17.5063706143592	0.00622515928853088
17.5163706143592	0.0057517684085773
17.5263706143592	0.00530722263656319
17.5363706143592	0.0048904405670803
17.5463706143592	0.0045003182204335
17.5563706143592	0.00413573632824069
17.5663706143592	0.00379556717442394
17.5763706143592	0.00347868096932561
17.5863706143592	0.00318395174124716
17.5963706143592	0.00291026273585486
17.6063706143592	0.0026565113195897
17.6163706143592	0.00242161338843137
17.6263706143592	0.00220450728808015
17.6363706143592	0.00200415725582333
17.6463706143592	0.00181955639805148
17.6563706143592	0.00164972922057966
17.6663706143592	0.00149373373162543
17.6763706143592	0.00135066313951584
17.6863706143592	0.00121964716895876
17.6963706143592	0.00109985302104607
17.7063706143592	0.00099048600308144
17.7163706143592	0.000890789854881811
17.7263706143592	0.000800046798409391
17.7363706143592	0.000717577337495956
17.7463706143592	0.00064273983404466
17.7563706143592	0.000574929886479725
17.7663706143592	0.000513579535388391
17.7763706143592	0.000458156320295825
17.7863706143592	0.000408162210365935
17.7963706143592	0.000363132430553839
17.8063706143592	0.000322634203382168
17.8163706143592	0.000286265425094276
17.8263706143592	0.000253653293480554
17.8363706143592	0.000224452903198291
17.8463706143592	0.000198345822931246
17.8563706143592	0.000175038667279386
17.8663706143592	0.000154261674846816
17.8763706143592	0.000135767302619513
17.8863706143592	0.000119328845404323
17.8963706143592	0.000104739087846361
17.9063706143592	9.18089953591439e-05
17.9163706143592	8.03664491961617e-05
17.9263706143592	7.02550298673684e-05
17.9363706143592	6.13328521613094e-05
17.9463706143592	5.34714541738713e-05
17.9563706143592	4.65547419673958e-05
17.9663706143592	4.04779907880857e-05
17.9763706143592	3.51469031522883e-05
17.9863706143592	3.04767235710434e-05
17.9963706143592	2.63914092130183e-05
18.0063706143592	2.28228554050666e-05
18.0163706143592	1.97101745324596e-05
18.0263706143592	1.69990266228185e-05
18.0363706143592	1.46409996743173e-05
18.0463706143592	1.25930376147778e-05
18.0563706143592	1.08169136493627e-05
18.0663706143592	9.27874666574482e-06
18.0763706143592	7.94855831254721e-06
18.0863706143592	6.79986834502671e-06
18.0963706143592	5.8093258373105e-06
18.1063706143592	4.95637388909301e-06
18.1163706143592	4.22294550291624e-06
18.1263706143592	3.59318837262305e-06
18.1363706143592	3.05321640120689e-06
18.1463706143592	2.59088585431087e-06
18.1563706143592	2.19559415150785e-06
18.1663706143592	1.8580993989965e-06
18.1763706143592	1.57035887249649e-06
18.1863706143592	1.32538476619173e-06
18.1963706143592	1.1171156310627e-06
18.2063706143592	0
18.2163706143592	0
18.2263706143592	0
18.2363706143592	0
18.2463706143592	0
18.2563706143592	0
18.2663706143592	0
18.2763706143592	0
18.2863706143592	0
18.2963706143592	0
18.3063706143592	0
18.3163706143592	0
18.3263706143592	0
18.3363706143592	0
18.3463706143592	0
18.3563706143592	0
18.3663706143592	0
18.3763706143592	0
18.3863706143592	0
18.3963706143592	0
18.4063706143592	0
18.4163706143592	0
18.4263706143592	0
18.4363706143592	0
18.4463706143592	0
18.4563706143592	0
18.4663706143592	0
18.4763706143592	0
18.4863706143592	0
18.4963706143592	0
18.5063706143592	0
18.5163706143592	0
18.5263706143592	0
18.5363706143592	0
18.5463706143592	0
18.5563706143592	0
18.5663706143592	0
18.5763706143592	0
18.5863706143592	0
18.5963706143592	0
18.6063706143592	0
18.6163706143592	0
18.6263706143592	0
18.6363706143592	0
18.6463706143592	0
18.6563706143592	0
18.6663706143592	0
18.6763706143592	0
18.6863706143592	0
18.6963706143592	0
18.7063706143592	0
18.7163706143592	0
18.7263706143592	0
18.7363706143592	0
18.7463706143592	0
18.7563706143592	0
18.7663706143592	0
18.7763706143592	0
18.7863706143592	0
18.7963706143592	0
18.8063706143592	0
18.8163706143592	0
18.8263706143592	0
18.8363706143592	0
18.8463706143592	0
18.8563706143592	0
18.8663706143592	0
18.8763706143592	0
18.8863706143592	0
18.8963706143592	0
18.9063706143592	0
18.9163706143592	0
18.9263706143592	0
18.9363706143592	0
18.9463706143592	0
18.9563706143592	0
18.9663706143592	0
18.9763706143592	0
18.9863706143592	0
18.9963706143592	0
19.0063706143592	0
19.0163706143592	0
19.0263706143592	0
19.0363706143592	0
19.0463706143592	0
19.0563706143592	0
19.0663706143592	0
19.0763706143592	0
19.0863706143592	0
19.0963706143592	0
19.1063706143592	0
19.1163706143592	0
19.1263706143592	0
19.1363706143592	0
19.1463706143592	0
19.1563706143592	0
19.1663706143592	0
19.1763706143592	0
19.1863706143592	0
19.1963706143592	0
19.2063706143592	0
19.2163706143592	0
19.2263706143592	0
19.2363706143592	0
19.2463706143592	0
19.2563706143592	0
19.2663706143592	0
19.2763706143592	0
19.2863706143592	0
19.2963706143592	0
19.3063706143592	0
19.3163706143592	0
19.3263706143592	0
19.3363706143592	0
19.3463706143592	0
19.3563706143592	0
19.3663706143592	0
19.3763706143592	0
19.3863706143592	0
19.3963706143592	0
19.4063706143592	0
19.4163706143592	0
19.4263706143592	0
19.4363706143592	0
19.4463706143592	0
19.4563706143592	0
19.4663706143592	0
19.4763706143592	0
19.4863706143592	0
19.4963706143592	0
19.5063706143592	0
19.5163706143592	0
19.5263706143592	0
19.5363706143592	0
19.5463706143592	0
19.5563706143592	0
19.5663706143592	0
19.5763706143592	0
19.5863706143592	0
19.5963706143592	0
19.6063706143592	0
19.6163706143592	0
19.6263706143592	0
19.6363706143592	0
19.6463706143592	0
19.6563706143592	0
19.6663706143592	0
19.6763706143592	0
19.6863706143592	0
19.6963706143592	0
19.7063706143592	0
19.7163706143592	0
19.7263706143592	0
19.7363706143592	0
19.7463706143592	0
19.7563706143592	0
19.7663706143592	0
19.7763706143592	0
19.7863706143592	0
19.7963706143592	0
19.8063706143592	0
19.8163706143592	0
19.8263706143592	0
19.8363706143592	0
19.8463706143592	0
19.8563706143592	0
19.8663706143592	0
19.8763706143592	0
19.8863706143592	0
19.8963706143592	0
19.9063706143592	0
19.9163706143592	0
19.9263706143592	0
19.9363706143592	0
19.9463706143592	0
19.9563706143592	0
19.9663706143592	0
19.9763706143592	0
19.9863706143592	0
19.9963706143592	0
20.0063706143592	0
20.0163706143592	0
20.0263706143592	0
20.0363706143592	0
20.0463706143592	0
20.0563706143592	0
20.0663706143592	0
20.0763706143592	0
20.0863706143592	0
20.0963706143592	0
20.1063706143592	0
20.1163706143592	0
20.1263706143592	0
20.1363706143592	0
20.1463706143592	0
20.1563706143592	0
20.1663706143592	0
20.1763706143592	0
20.1863706143592	0
20.1963706143592	0
20.2063706143592	0
20.2163706143592	0
20.2263706143592	0
20.2363706143592	0
20.2463706143592	0
20.2563706143592	0
20.2663706143592	0
20.2763706143592	0
20.2863706143592	0
20.2963706143592	0
20.3063706143592	0
20.3163706143592	0
20.3263706143592	0
20.3363706143592	0
20.3463706143592	0
20.3563706143592	0
20.3663706143592	0
20.3763706143592	0
20.3863706143592	0
20.3963706143592	0
20.4063706143592	0
20.4163706143592	0
20.4263706143592	0
20.4363706143592	0
20.4463706143592	0
20.4563706143592	0
20.4663706143592	0
20.4763706143592	0
20.4863706143592	0
20.4963706143592	0
20.5063706143592	0
20.5163706143592	0
20.5263706143592	0
20.5363706143592	0
20.5463706143592	0
20.5563706143592	0
20.5663706143592	0
20.5763706143592	0
20.5863706143592	0
20.5963706143592	0
20.6063706143592	0
20.6163706143592	0
20.6263706143592	0
20.6363706143592	0
20.6463706143592	0
20.6563706143592	0
20.6663706143592	0
20.6763706143592	0
20.6863706143592	0
20.6963706143592	0
20.7063706143592	0
20.7163706143592	0
20.7263706143592	0
20.7363706143592	0
20.7463706143592	0
20.7563706143592	0
20.7663706143592	0
20.7763706143592	0
20.7863706143592	0
20.7963706143592	0
20.8063706143592	0
20.8163706143592	0
20.8263706143592	0
20.8363706143592	0
20.8463706143592	0
20.8563706143592	0
20.8663706143592	0
20.8763706143592	0
20.8863706143592	0
20.8963706143592	0
20.9063706143592	0
20.9163706143592	0
20.9263706143592	0
20.9363706143592	0
20.9463706143592	0
20.9563706143592	0
20.9663706143592	0
20.9763706143592	0
20.9863706143592	0
20.9963706143592	0
21.0063706143592	0
21.0163706143592	0
21.0263706143592	0
21.0363706143592	0
21.0463706143592	0
21.0563706143592	0
21.0663706143592	0
21.0763706143592	0
21.0863706143592	0
21.0963706143592	0
21.1063706143592	0
21.1163706143592	0
21.1263706143592	0
21.1363706143592	0
21.1463706143592	0
21.1563706143592	0
21.1663706143592	0
21.1763706143592	0
21.1863706143592	0
21.1963706143592	0
21.2063706143592	0
21.2163706143592	0
21.2263706143592	0
21.2363706143592	0
21.2463706143592	0
21.2563706143592	0
21.2663706143592	0
21.2763706143592	0
21.2863706143592	0
21.2963706143592	0
21.3063706143592	0
21.3163706143592	0
21.3263706143592	0
21.3363706143592	0
21.3463706143592	0
21.3563706143592	0
21.3663706143592	0
21.3763706143592	0
21.3863706143592	0
21.3963706143592	0
21.4063706143592	0
21.4163706143592	0
21.4263706143592	0
21.4363706143592	0
21.4463706143592	0
21.4563706143592	0
21.4663706143592	0
21.4763706143592	0
21.4863706143592	0
21.4963706143592	0
21.5063706143592	0
21.5163706143592	0
21.5263706143592	0
21.5363706143592	0
21.5463706143592	0
21.5563706143592	0
21.5663706143592	0
21.5763706143592	0
21.5863706143592	0
21.5963706143592	0
21.6063706143592	0
21.6163706143592	0
21.6263706143592	0
21.6363706143592	0
21.6463706143592	0
21.6563706143592	0
21.6663706143592	0
21.6763706143592	0
21.6863706143592	0
21.6963706143592	0
21.7063706143592	0
21.7163706143592	0
21.7263706143592	0
21.7363706143592	0
21.7463706143592	0
21.7563706143592	0
21.7663706143592	0
21.7763706143592	0
21.7863706143592	0
21.7963706143592	0
21.8063706143592	0
21.8163706143592	0
21.8263706143592	0
21.8363706143592	0
21.8463706143592	0
21.8563706143592	0
21.8663706143592	0
21.8763706143592	0
21.8863706143592	0
21.8963706143592	0
21.9063706143592	0
21.9163706143592	0
21.9263706143592	0
21.9363706143592	0
21.9463706143592	0
21.9563706143592	0
21.9663706143592	0
21.9763706143592	0
21.9863706143592	0
21.9963706143592	0
22.0063706143592	0
22.0163706143592	0
22.0263706143592	0
22.0363706143592	0
22.0463706143592	0
22.0563706143592	0
22.0663706143592	0
22.0763706143592	0
22.0863706143592	0
22.0963706143592	0
22.1063706143592	0
22.1163706143592	0
22.1263706143592	0
22.1363706143592	0
22.1463706143592	0
22.1563706143592	0
22.1663706143592	0
22.1763706143592	0
22.1863706143592	0
22.1963706143592	0
22.2063706143592	0
22.2163706143592	0
22.2263706143592	0
22.2363706143592	0
22.2463706143592	0
22.2563706143592	0
22.2663706143592	0
22.2763706143592	0
22.2863706143592	0
22.2963706143592	0
22.3063706143592	0
22.3163706143592	0
22.3263706143592	0
22.3363706143592	0
22.3463706143592	0
22.3563706143592	0
22.3663706143592	0
22.3763706143592	0
22.3863706143592	0
22.3963706143592	0
22.4063706143592	0
22.4163706143592	0
22.4263706143592	0
22.4363706143592	0
22.4463706143592	0
22.4563706143592	0
22.4663706143592	0
22.4763706143592	0
22.4863706143592	0
22.4963706143592	0
22.5063706143592	0
22.5163706143592	0
22.5263706143592	0
22.5363706143592	0
22.5463706143592	0
22.5563706143592	0
22.5663706143592	0
22.5763706143592	0
22.5863706143592	0
22.5963706143592	0
22.6063706143592	0
22.6163706143592	0
22.6263706143592	0
22.6363706143592	0
22.6463706143592	0
22.6563706143592	0
22.6663706143592	0
22.6763706143592	0
22.6863706143592	0
22.6963706143592	0
22.7063706143592	0
22.7163706143592	0
22.7263706143592	0
22.7363706143592	0
22.7463706143592	0
22.7563706143592	0
22.7663706143592	0
22.7763706143592	0
22.7863706143592	0
22.7963706143592	0
22.8063706143592	0
22.8163706143592	0
22.8263706143592	0
22.8363706143592	0
22.8463706143592	0
22.8563706143592	0
22.8663706143592	0
22.8763706143592	0
22.8863706143592	0
22.8963706143592	0
22.9063706143592	0
22.9163706143592	0
22.9263706143592	0
22.9363706143592	0
22.9463706143592	0
22.9563706143592	0
22.9663706143592	0
22.9763706143592	0
22.9863706143592	0
22.9963706143592	0
23.0063706143592	0
23.0163706143592	0
23.0263706143592	0
23.0363706143592	0
23.0463706143592	0
23.0563706143592	0
23.0663706143592	0
23.0763706143592	0
23.0863706143592	0
23.0963706143592	0
23.1063706143592	0
23.1163706143592	0
23.1263706143592	0
23.1363706143592	0
23.1463706143592	0
23.1563706143592	0
23.1663706143592	0
23.1763706143592	0
23.1863706143592	0
23.1963706143592	0
23.2063706143592	0
23.2163706143592	0
23.2263706143592	0
23.2363706143592	0
23.2463706143592	0
23.2563706143592	0
23.2663706143592	0
23.2763706143592	0
23.2863706143592	0
23.2963706143592	0
23.3063706143592	0
23.3163706143592	0
23.3263706143592	0
23.3363706143592	0
23.3463706143592	0
23.3563706143592	0
23.3663706143592	0
23.3763706143592	0
23.3863706143592	0
23.3963706143592	0
23.4063706143592	0
23.4163706143592	0
23.4263706143592	0
23.4363706143592	0
23.4463706143592	0
23.4563706143592	0
23.4663706143592	0
23.4763706143592	0
23.4863706143592	0
23.4963706143592	0
23.5063706143592	0
23.5163706143592	0
23.5263706143592	0
23.5363706143592	0
23.5463706143592	0
23.5563706143592	0
23.5663706143592	0
23.5763706143592	0
23.5863706143592	0
23.5963706143592	0
23.6063706143592	0
23.6163706143592	0
23.6263706143592	0
23.6363706143592	0
23.6463706143592	0
23.6563706143592	0
23.6663706143592	0
23.6763706143592	0
23.6863706143592	0
23.6963706143592	0
23.7063706143592	0
23.7163706143592	0
23.7263706143592	0
23.7363706143592	0
23.7463706143592	0
23.7563706143592	0
23.7663706143592	0
23.7763706143592	0
23.7863706143592	0
23.7963706143592	0
23.8063706143592	0
23.8163706143592	0
23.8263706143592	0
23.8363706143592	0
23.8463706143592	0
23.8563706143592	0
23.8663706143592	0
23.8763706143592	0
23.8863706143592	0
23.8963706143592	0
23.9063706143592	0
23.9163706143592	0
23.9263706143592	0
23.9363706143592	0
23.9463706143592	0
23.9563706143592	0
23.9663706143592	0
23.9763706143592	0
23.9863706143592	0
23.9963706143592	0
24.0063706143592	0
24.0163706143592	0
24.0263706143592	0
24.0363706143592	0
24.0463706143592	0
24.0563706143592	0
24.0663706143592	0
24.0763706143592	0
24.0863706143592	0
24.0963706143592	0
24.1063706143592	0
24.1163706143592	0
24.1263706143592	0
24.1363706143592	0
24.1463706143592	0
24.1563706143592	0
24.1663706143592	0
24.1763706143592	0
24.1863706143592	0
24.1963706143592	0
24.2063706143592	0
24.2163706143592	0
24.2263706143592	0
24.2363706143592	0
24.2463706143592	0
24.2563706143592	0
24.2663706143592	0
24.2763706143592	0
24.2863706143592	0
24.2963706143592	0
24.3063706143592	0
24.3163706143592	0
24.3263706143592	0
24.3363706143592	0
24.3463706143592	0
24.3563706143592	0
24.3663706143592	0
24.3763706143592	0
24.3863706143592	0
24.3963706143592	0
24.4063706143592	0
24.4163706143592	0
24.4263706143592	0
24.4363706143592	0
24.4463706143592	0
24.4563706143592	0
24.4663706143592	0
24.4763706143592	0
24.4863706143592	0
24.4963706143592	0
24.5063706143592	0
24.5163706143592	0
24.5263706143592	0
24.5363706143592	0
24.5463706143592	0
24.5563706143592	0
24.5663706143592	0

